On data skewness, stragglers, and MapReduce progress indicators

We tackle the problem of predicting the performance of MapReduce applications, designing accurate progress indicators that keep programmers informed on the percentage of completed computation time during the execution of a job. Through extensive experiments, we show that state-of-the-art progress indicators (including the one provided by Hadoop) can be seriously harmed by data skewness, load unbalancing, and straggling tasks. This is mainly due to their implicit assumption that the running time depends linearly on the input size. We thus design a novel profile-guided progress indicator, called NearestFit, that operates without the linear hypothesis assumption and exploits a careful combination of nearest neighbor regression and statistical curve fitting techniques. Our theoretical progress model requires fine-grained profile data, that can be very difficult to manage in practice. To overcome this issue, we resort to computing accurate approximations for some of the quantities used in our model through space- and time-efficient data streaming algorithms. We implemented NearestFit on top of Hadoop 2.6.0. An extensive empirical assessment over the Amazon EC2 platform on a variety of real-world benchmarks shows that NearestFit is practical w.r.t. space and time overheads and that its accuracy is generally very good, even in scenarios where competitors incur non-negligible errors and wide prediction fluctuations. Overall, NearestFit significantly improves the current state-of-art on progress analysis for MapReduce.

==> abstract.txt <==
We tackle the problem of predicting the performance of MapReduce applications, designing accurate progress indicators that keep programmers informed on the percentage of completed computation time during the execution of a job. Through extensive experiments, we show that state-of-the-art progress indicators (including the one provided by Hadoop) can be seriously harmed by data skewness, load unbalancing, and straggling tasks. This is mainly due  to their implicit assumption that the running time depends linearly on the input size. We thus design a novel profile-guided progress indicator, called NearestFit, that operates without the linear hypothesis assumption and exploits a careful combination of nearest neighbor regression and statistical curve fitting techniques. Our theoretical progress model requires fine-grained profile data, that can be very difficult to manage in practice. To overcome this issue, we resort to computing accurate approximations for some of the quantities used in our model through space- and time-efficient data streaming algorithms. We implemented NearestFit on top of Hadoop 2.6.0. An extensive empirical assessment over the Amazon EC2 platform on a variety of real-world benchmarks shows that NearestFit  is practical w.r.t. space and time overheads and that its accuracy is generally very good, even in scenarios where competitors incur non-negligible errors and wide prediction fluctuations. Overall, NearestFit significantly improves the current state-of-art on progress analysis for MapReduce.

==> charts/accuracy_double_wave/prediction.dat <==
4	75.51	23.89	42.70	20.53	42.97	19.91	32.99	8.59
8	83.03	27.98	41.35	20.98	41.43	20.73	39.02	7.72
16	82.16	30.02	44.53	22.25	44.08	21.01	41.87	12.29


==> charts/accuracy_double_wave/progress.dat <==
8	30.38	14.84	24.01	11.30	25.14	10.55	9.18	3.63
16	36.15	18.27	25.02	12.59	24.67	11.82	6.69	2.65
32	44.02	20.79	26.74	13.02	25.61	11.40	10.38	4.57


==> charts/accuracy_single_wave/prediction.dat <==
4	78.39	24.54	39.15	20.16	39.73	18.79	40.44	10.47
8	85.42	29.05	39.34	20.82	40.67	20.39	31.88	7.11
16	86.49	31.65	43.31	22.65	44.35	21.43	36.88	10.35


==> charts/accuracy_single_wave/progress.dat <==
8	28.46	13.71	26.45	12.53	25.35	10.94	7.05	2.73
16	38.37	19.12	27.58	13.13	26.36	11.98	6.47	3.07
32	46.90	23.05	29.68	14.37	28.82	12.74	10.00	3.97


==> charts/nearest_fit_stat/ni_as_r3_red7.dat <==
# TIMESTAMP	OPT	NEARESTFIT	FIT	FIT_HITS_PERC
0	0.0	0.0	0.0	0.0
30803	0.00587966939625	0.00601293787932	0.00603769664705	0.000992586454633
91129	0.0173946820898	0.0143354668186	0.0142194389494	0.000380329581127
151696	0.0289556968066	0.0253509663953	0.0212584165299	0.000254843864195
212234	0.0405111760102	0.0347706219258	0.0268765623773	0.000184670450429
272751	0.0520626467388	0.0517355580079	0.0361622278661	0.000169024408904
333225	0.0636059096375	0.063528555869	0.0450173686188	0.00017775852628
393599	0.0751300845597	0.0750387157671	0.0531736552509	0.000180134701926
453908	0.0866418522972	0.100967931513	0.101454604056	0.000174224324271
514261	0.0981620187444	0.113973936264	0.113608944837	0.000187851972646
574573	0.109674359121	0.12580311085	0.125990472866	0.00019273123908
634819	0.121174101434	0.138994009511	0.139201017093	0.000204686575549
695000	0.132661436561	0.12067401036	0.0691878727497	0.000208224719875
755275	0.144166714387	0.131139659244	0.0751883030086	0.000205147479113
815340	0.155631907461	0.146472464689	0.0976646091385	0.000204806654641
875489	0.167113134437	0.156267419663	0.015188079711	0.000200519378061
935781	0.178621657218	0.169901697218	0.0435862759596	0.000193056674725
996202	0.190154803489	0.180871817842	0.0562220378885	0.000191579573584
1056376	0.201640802459	0.191797092803	0.0596180408155	0.000186698960541
1116469	0.213111340167	0.202707661291	0.0893636316339	0.000598679834212
1176943	0.224654603066	0.213687404669	0.0942040492894	0.000288904563942
1237564	0.23622592529	0.22469383757	0.0990562330162	0.000283497795805
1298121	0.247785031209	0.235688650543	0.1039032941	0.000291302075805
1358564	0.259322376835	0.241898689731	0.108741230475	0.00029102819274
1418984	0.270855332226	0.252826062438	0.256736886233	0.000282477435757
1479644	0.282434098761	0.264283635996	0.269201358484	0.000285207162853
1539838	0.293923915326	0.275662343982	0.2810987224	0.000287506976272
1600062	0.305419458283	0.286443665785	0.292092664267	0.000284811911342
1660176	0.316894004467	0.298644638863	0.305011038943	0.000273853026504
1720379	0.328385538949	0.310223358496	0.316489440964	0.000268431310762
1780584	0.339877455191	0.321079685676	0.327565050927	0.000262529049734
1840742	0.351360400084	0.33192753769	0.338632014538	0.000258412413759
1900954	0.362853652484	0.342785127129	0.349708912256	0.000257154863677
1961152	0.374344232568	0.356299517661	0.366226351426	0.000252909246678
2021421	0.385848365115	0.367667997101	0.37839161834	0.000248266967596
2081801	0.397373685316	0.379780293794	0.386998255367	0.000227556048044
2142217	0.408905877188	0.391575615975	0.398229341622	0.000228328134391
2202428	0.420398938709	0.402581578215	0.409422319219	0.000229285102538
2262633	0.43189085495	0.413586443717	0.42061418144	0.000226867935773
2322822	0.443379717116	0.42458838458	0.431803069327	0.000223514402924
2382930	0.454853118021	0.436914511855	0.451222597316	0.000215897734118
2443158	0.466349424498	0.447957424245	0.462627143228	0.000213372294873
2503287	0.477826833877	0.458982184805	0.474012942876	0.00021217675055
2563422	0.489305388536	0.470008045477	0.485399878661	0.000184200055997
2623583	0.500788906068	0.481038673296	0.496791737707	0.000159252771183
2683750	0.512273568879	0.492070401225	0.486367572281	0.000136510488556
2744008	0.523775601748	0.503118814169	0.519594959489	0.000139338297905
2804216	0.53526809063	0.514158059522	0.530995718277	0.00013943490133
2864359	0.546748172326	0.525185387008	0.528709050257	0.000130709634488
2924666	0.558259558304	0.53624278419	0.553803673965	0.000132489149942
2984881	0.569753383344	0.547283313006	0.565205758247	0.000136816487631
3045071	0.581242436389	0.558319258027	0.576603108623	0.000101518977704
3105374	0.592753058848	0.569375921801	0.588021856251	0.000127114604409
3165644	0.604257382275	0.597633550533	0.603245697246	0.000122340425532
3225943	0.615767241215	0.609017239117	0.61473628567	0.000123105249636
3286064	0.627243123556	0.620367323552	0.62619295438	0.000103723680116
3346236	0.638728740766	0.631727036142	0.63765934166	0.000103952378868
3406325	0.650198514955	0.643071079382	0.649109912445	0.000105139669751
3466458	0.661676687854	0.654423429266	0.660568867878	0.000103929697334
3526684	0.673172612571	0.665793336373	0.58221719324	9.29189920612e-05
3586935	0.684673309282	0.677167963164	0.614494240832	8.74752882311e-05
3647061	0.696150146023	0.688518991536	0.624794700898	8.74752882311e-05
3707087	0.707607894787	0.699851141172	0.635078029506	8.22117304395e-05
3767238	0.719089503522	0.711206889228	0.595629490952	6.67613463943e-05
3827650	0.730620931875	0.722611910783	0.57745437912	6.73804915101e-05
3887773	0.742097195976	0.736601752373	0.586524772086	6.73965921832e-05
3948004	0.753594075092	0.748013493786	0.595611458358	6.73965921832e-05
4008034	0.765052587375	0.762009581695	0.568692521998	5.59391878873e-05
4068286	0.776553474966	0.775958053909	0.616249639297	4.568415282e-05
4128636	0.788073068774	0.787468815088	0.629403430269	3.35286938562e-05
4188945	0.799584836511	0.799449176293	0.629006798888	2.83348327182e-05
4249365	0.811117791903	0.810980174965	0.810093210862	2.49490623311e-05
4309668	0.822628414362	0.827166628568	0.824699726852	2.81933689196e-05
4370165	0.834176067495	0.838129541934	0.8365782218	3.63253296524e-05
4430468	0.845686689954	0.849694717567	0.848121991088	3.69294401497e-05
4490587	0.857162190536	0.861224604867	0.85963053736	3.11444010153e-05
4550811	0.868657733494	0.87277462953	0.871159183722	1.66502938777e-05
4610946	0.880136288152	0.884307585381	0.882670792864	0.0
4671084	0.89161541545	0.895841116584	0.894182976295	0.0
4731222	0.903094542748	0.907374647788	0.905695159726	0.0
4791365	0.914574624444	0.918909137914	0.917208300304	0.0
4851507	0.926054515261	0.930443436255	0.928721249452	0.0
4911642	0.937533069919	0.941976392106	0.940232858595	0.0
4971663	0.948989864284	0.953487484533	0.951722644781	0.0
5031683	0.96044646777	0.964998385175	0.963212239539	0.0
5091703	0.971903071255	0.976509285818	0.974701834296	0.0
5151728	0.98336062914	0.98553056846	0.985494371463	0.0
5211878	0.994842046995	0.995307698022	0.995869300368	0.0
5240020	1.00021378534	1.00021378534	1.00021378534	0.0


==> charts/nearest_fit_stat/ni_as_r4_red7.dat <==
# TIMESTAMP	OPT	NEARESTFIT	FIT	FIT_HITS_PERC
0	0.0	0.0	0.0	0.0
30617	0.00360925162344	0.00288465325275	0.000445008888187	1.91287473164e-07
91159	0.0107461792057	0.0112677271499	0.00304614421111	2.75508377132e-07
152919	0.0180266893884	0.0182147650623	0.00360047788816	1.14939376765e-07
213517	0.0251702184695	0.0200437077625	0.00557974267805	6.28996614514e-08
275731	0.0325042479466	0.0289465805093	0.00806516529302	6.46418379015e-08
338063	0.0398521877249	0.0326134374351	0.00411805049667	6.91800342187e-08
399236	0.0470635000534	0.0378685387771	0.00595017721419	6.029279562e-08
460423	0.0542764627566	0.0430842838648	0.00473018746582	7.07849745403e-08
521834	0.0615158314552	0.0486396784062	0.0043638278797	5.68009944867e-08
583292	0.0687607406976	0.0526712586617	0.00991519578055	1.01506663352e-07
645653	0.0761120991092	0.0609957494478	0.00689780787797	9.21634566711e-08
708050	0.0834677013416	0.0611884621919	0.00778699180737	9.79729089142e-08
771218	0.0909141920673	0.0716374715795	0.00216371281918	9.9873517344e-08
833146	0.0982145067466	0.0757781589771	0.00223474561995	8.10245805502e-08
895249	0.10553545111	0.0803017753507	0.00225686070665	7.51765356894e-08
957445	0.112867358677	0.0852396051564	0.00231253300017	7.60199790091e-08
1019557	0.120189363995	0.0926035641887	0.00242887059432	7.49746700438e-08
1080679	0.127394664244	0.0997158683814	0.00259494074883	7.5172001822e-08
1141876	0.134608805786	0.104465440232	0.00277333385613	7.49608507322e-08
1203012	0.14181575641	0.106726222203	0.00274783708948	7.05340145801e-08
1264064	0.149012804786	0.112246722855	0.00296768069639	7.26042612905e-08
1326278	0.156346834263	0.117404685784	0.00314681856645	7.35438898075e-08
1388430	0.163673554938	0.122815970296	0.0032914952566	7.36165611437e-08
1450691	0.171013124959	0.128221636101	0.00344225432815	7.26974992112e-08
1514070	0.178484489189	0.132277757868	0.00358865840594	7.25299741936e-08
1578698	0.186103090421	0.136993818826	0.00357871934413	6.9154418806e-08
1641998	0.193565141823	0.14228477214	0.0035868838107	6.96067370422e-08
1705347	0.201032969536	0.147922266836	0.00373470278619	7.02178477625e-08
1768735	0.208505394721	0.153607827965	0.00340462700385	7.09725384472e-08
1832196	0.215986425432	0.160323188172	0.00358343717328	7.20149982409e-08
1895586	0.223459086386	0.166767488018	0.00374818030444	7.28955198754e-08
1958937	0.230927149867	0.173248539346	0.00391736465641	7.3836352334e-08
2022318	0.238398749865	0.179809916923	0.00408974033106	7.4920018368e-08
2085657	0.245865398739	0.186401149407	0.00426619078966	7.58902781451e-08
2149083	0.253342303513	0.193079989348	0.00444636656337	7.70314579354e-08
2212426	0.260809423923	0.199877566943	0.00463336947238	7.80877162274e-08
2278691	0.268621001113	0.20692035873	0.00482914080756	7.91558152855e-08
2342160	0.276102974895	0.214294380107	0.00505384122358	8.04335651578e-08
2405527	0.283572924518	0.221305312252	0.00525604648484	8.15294413255e-08
2468949	0.291049357757	0.228326752042	0.00546138430105	8.2660731509e-08
2532397	0.298528855977	0.235352837295	0.00566735319139	8.39011762495e-08
2595718	0.30599338294	0.242531761004	0.00588215635034	8.5026268828e-08
2659104	0.313465572358	0.249773883165	0.00610182939987	8.63769252618e-08
2722571	0.320947310373	0.257144268482	0.00633030501841	8.76408292213e-08
2786022	0.328427162244	0.264225455181	0.00654487336119	8.86336621365e-08
2849416	0.335900294733	0.271250321402	0.00676155125906	8.9641761547e-08
2912861	0.343379439302	0.278926343748	0.00702113624837	9.0714607858e-08
2976432	0.350873437242	0.286206199907	0.00725372567746	9.1845346447e-08
3039998	0.358366845764	0.293348379027	0.00747478173568	9.27755683645e-08
3103484	0.365850823572	0.300435238859	0.00769353153563	9.35877061563e-08
3167105	0.373350715709	0.307045714169	0.00788623463516	9.3971509721e-08
3230787	0.380857798763	0.313447006355	0.00809351031134	9.44337799114e-08
3294571	0.388376905977	0.319533352666	0.00830820599646	9.43544897722e-08
3358559	0.395920061507	0.326705785718	0.00854146303905	9.48655986521e-08
3422751	0.403487265355	0.335011875043	0.00885268118842	9.56620474903e-08
3486987	0.411059656095	0.343022264658	0.0091403982516	9.67774239624e-08
3551190	0.418628156666	0.348751118453	0.00936833464374	9.77433830257e-08
3614426	0.426082663497	0.353442810765	0.00958624711461	9.89569383359e-08
3677696	0.433541178382	0.358079712329	0.00973437488532	1.0066192809e-07
3740947	0.440997453472	0.363846879859	0.0099916728203	1.02184817238e-07
3804137	0.448446537644	0.369492319907	0.0074589629998	9.93242260025e-08
3867434	0.455908235393	0.376185710419	0.00760223195039	1.01044107032e-07
3930770	0.463374530616	0.385495233937	0.00790756829445	1.03164068662e-07
3993980	0.470825972466	0.393957525366	0.008213976534	1.05263570148e-07
4057137	0.478271166468	0.402630316771	0.00849849381171	1.07398602366e-07
4120302	0.485717303542	0.411386216017	0.00879110678133	1.09674448332e-07
4183396	0.493155070859	0.419789932237	0.00907372819629	1.11531443075e-07
4246424	0.500585057837	0.428147687936	0.00936355563774	1.13830016805e-07
4309557	0.508027422626	0.436675626699	0.00915434806058	1.16454253638e-07
4372494	0.515446682169	0.445033344723	0.00944658246807	1.18708349225e-07
4435511	0.522875372425	0.453643163362	0.00979088059754	1.21107587851e-07
4498734	0.530328346765	0.47014020391	0.0107981296294	1.31813204203e-07
4562121	0.537800654067	0.480934033034	0.0113109980996	1.33385454098e-07
4625104	0.54522533627	0.489701776736	0.011691121263	1.36186606371e-07
4688311	0.552676424468	0.498766623875	0.0120922932581	1.39028426701e-07
4751756	0.560155569036	0.508203273352	0.0125079732553	1.41901325744e-07
4815105	0.567623396749	0.517503599876	0.0129398452076	1.44622618745e-07
4878616	0.575110321656	0.526816407039	0.0133782220672	1.4478034889e-07
4941631	0.582538776143	0.536162359742	0.0138423329899	1.47746764088e-07
5004688	0.589972181755	0.535558484813	0.0128319149008	1.3068863632e-07
5067554	0.597383071541	0.544437205653	0.0132934522648	1.33596587205e-07
5130607	0.604816005617	0.553881428988	0.013879577041	1.37087986979e-07
5193542	0.612235029392	0.560799467787	0.0131797775331	1.3836366518e-07
5256296	0.61963271618	0.570427372113	0.0136969087318	1.41852281497e-07
5319198	0.627047849786	0.578055634072	0.0141720110153	1.44821032905e-07
5382355	0.634493043788	0.585582542218	0.0146187030715	1.48660593408e-07
5445206	0.641902165315	0.591381877378	0.0150554033366	1.52147965768e-07
5508085	0.649314587591	0.597223258299	0.0154921145566	1.55901725793e-07
5570878	0.656716871851	0.603389823165	0.015930120742	1.59068352659e-07
5633653	0.664117034201	0.608637458336	0.0164193777635	1.62316459854e-07
5696471	0.671522265559	0.618581471933	0.0170806352786	1.66136698644e-07
5759450	0.678946476226	0.627036361675	0.0176625524466	1.70207687433e-07
5822801	0.686414539707	0.634270974657	0.0184126085834	1.56882699249e-07
5886981	0.693980328948	0.641524009661	0.0190628217691	1.61044121863e-07
5951132	0.701542699556	0.643822422331	0.0192384270182	1.62325955062e-07
6015363	0.709114500876	0.650239639113	0.0198145688316	1.67214999511e-07
6079855	0.716717069896	0.655939958485	0.0203589207964	1.73439740439e-07
6144213	0.724303842473	0.66150903455	0.0209039734453	1.79043943172e-07
6208463	0.731877883588	0.669321652989	0.0216466894675	1.85443875292e-07
6273045	0.73949106216	0.679597046152	0.0228072131663	1.9405251756e-07
6337359	0.747072647845	0.687043986429	0.0235917098923	2.01636463537e-07
6401552	0.754639969577	0.693484955946	0.0243141540484	2.09927044156e-07
6465931	0.762229217715	0.700993565448	0.0251623405652	2.18662323017e-07
6530248	0.769811157052	0.710393014089	0.0262209003429	2.29019544945e-07
6594574	0.777394157343	0.720164533553	0.0274159645987	2.39125381294e-07
6658975	0.784985998928	0.729501814888	0.0286061238986	2.50443371969e-07
6723635	0.792608372445	0.738950962381	0.0302861527445	2.64791773908e-07
6788062	0.800203279012	0.748499431132	0.0317375685014	2.79396689042e-07
6852450	0.807793588106	0.759750966174	0.0335790369783	3.00000544465e-07
6916772	0.815376116862	0.768788876969	0.035145527886	3.16989770058e-07
6981406	0.822995425397	0.776057295732	0.0365180516001	2.96811597874e-07
7045965	0.830605892639	0.784653958758	0.0382474441165	3.14496813747e-07
7110898	0.838260448463	0.794511878799	0.0409579642516	3.36668743755e-07
7175818	0.845913471797	0.802411544911	0.0428685844134	3.3957183874e-07
7240953	0.85359184017	0.811110414116	0.045087931845	3.34302431302e-07
7306105	0.86127221257	0.823230426502	0.0484958619871	3.08241451694e-07
7370133	0.868820083457	0.835174631637	0.052333482674	2.77593977825e-07
7434079	0.876358287864	0.845259468249	0.0559972188193	2.11847453854e-07
7498412	0.883942113343	0.85280872897	0.0590090765736	2.38216513252e-07
7562657	0.891515565038	0.860496721305	0.0633489743346	2.71037000438e-07
7626814	0.899078642949	0.870595747663	0.0685184270326	2.55224501831e-07
7692427	0.90681335983	0.881600072615	0.0757709632	1.84207111374e-07
7755329	0.914228493437	0.890367925061	0.0818770975233	2.03421726239e-07
7818309	0.921652821988	0.897922181316	0.0873080692885	2.61698820863e-07
7880464	0.928979896314	0.907196604061	0.095613034803	3.460036641e-07
7942469	0.936289288054	0.915426585844	0.104634699637	4.34240465802e-07
8003914	0.943532664806	0.923314578064	0.104478741357	5.66337850694e-07
8065106	0.950746216929	0.93074612776	0.0513781502817	2.15692482224e-07
8126054	0.957931005378	0.938604623227	0.0694487702449	0.0
8186535	0.965060742041	0.947144002527	0.0832607629192	0.0
8247008	0.972189535634	0.956345485879	0.0928049945356	0.0
8307524	0.979323398235	0.966390641713	0.115723367582	0.0
8367789	0.986427671974	0.975554446707	0.149385325831	0.0
8428125	0.993540315471	0.989042306044	0.257366652354	0.0
8483517	1.00007014093	1.00007014093	1.00007014093	0.0


==> charts/nearest_fit_stat/ni_webs_r3_red7.dat <==
# TIMESTAMP	OPT	NEARESTFIT	FIT	FIT_HITS_PERC
0	0.0	0.0	0.0	0.0
30807	0.0176504054374	0.0203095848688	0.0175768512977	0.00089496527462
91094	0.052190931701	0.0602795274991	0.053703073775	0.000831255195345
151337	0.0867062488291	0.10014405837	0.0892184125835	0.000594096005915
211466	0.121156251379	0.139933152152	0.124666544436	0.000596553247901
271550	0.155580471858	0.179692468136	0.160088147228	0.000521156695957
331637	0.190006411142	0.219453769307	0.195511518624	0.000522606123126
391754	0.224449538472	0.207195685931	0.128256217785	0.00184621397569
452315	0.259147048898	0.239225934341	0.148083264363	0.00187389185574
512635	0.293706482014	0.28810142546	0.167831410028	0.000646845125721
573142	0.328373053955	0.328049590183	0.187640777564	0.000763977312189
633592	0.363006968607	0.362649388708	0.207431483887	0.000763977312189
693609	0.397392802448	0.397001350794	0.227080430478	0.000763977312189
753635	0.431783792703	0.431358464215	0.437195765385	0.000743301438229
813788	0.46624754569	0.465788268694	0.472091486623	0.000743301438229
873811	0.50063681714	0.500143665003	0.506911792773	0.000711554928422
934000	0.535121195784	0.550513114767	0.547766853068	0.000789030980632
994220	0.569623335409	0.586007654136	0.583084326185	0.000840009014731
1054413	0.604110005792	0.621486279315	0.618385964501	0.000840009014731
1114429	0.638495266698	0.656860578133	0.653583796892	0.000840009014731
1174445	0.672880527604	0.692234876951	0.688781629284	0.000840009014731
1234467	0.70726922612	0.727612712256	0.72398298052	0.000854664330584
1294557	0.741696884208	0.759304368227	0.758013243715	0.000937602550279
1354719	0.776165793609	0.794591550948	0.793240423953	0.000937602550279
1414741	0.810554492125	0.82979661862	0.828385628772	0.000467071461934
1475253	0.845223928741	0.865289088963	0.76144880664	0.000278357689631
1535484	0.87973237065	0.887105607976	0.833980029894	0.000319985372097
1595732	0.914250552452	0.92191309452	0.919089280675	0.000331785003318
1655913	0.948730347617	0.956681872699	0.953751562311	0.000331785003318
1715926	0.983113889718	0.991353591096	0.988317081459	0.000331785003318
1745945	1.00031282245	1.00031282245	1.00031282245	0.0


==> charts/nearest_fit_stat/ni_webs_r4_red7.dat <==
# TIMESTAMP	OPT	NEARESTFIT	FIT	FIT_HITS_PERC
0	0.0	0.0	0.0	0.0
31089	0.0153858945065	0.0167887386008	1.01356241646	9.81931095209e-07
92409	0.0457330607433	0.0482346732811	0.00327202124935	4.46203446428e-07
155424	0.0769190796673	0.0739773285457	0.00425600489392	1.4615560492e-07
220534	0.109141910614	0.108470724797	0.00866341792096	1.17485045455e-07
285042	0.141066812761	0.140793255564	0.0132942530556	6.07484833422e-08
349693	0.17306248537	0.173319898335	0.0153166078934	5.96581308708e-08
411430	0.203616024214	0.20462150269	0.0270856450295	6.57446533254e-08
472100	0.23364150653	0.234597955952	0.0346461440552	7.85981576624e-08
532762	0.263663029659	0.265262388508	0.0310936470529	6.60660698413e-08
593401	0.293673170126	0.294671539117	0.0369218135561	4.62675671997e-08
654026	0.323676382016	0.323567011329	0.0544191955332	3.90791305643e-08
714716	0.353711762298	0.353492384034	0.0573060306051	3.34486423126e-08
775375	0.383731800732	0.383354634246	0.0657662099553	2.37882309424e-08
836091	0.413780048371	0.413442234165	0.0664917181093	4.78252919702e-09
896908	0.443878280743	0.443580601719	0.0677996748759	5.07777988998e-09
957667	0.473947809011	0.473329857087	0.0761857567741	1.34816245888e-09
1018456	0.504032184229	0.503490972118	0.0957211862083	0.0
1080229	0.534603539414	0.533981192028	0.102707362614	0.0
1142067	0.565207062991	0.564811815447	0.135784629202	0.0
1203959	0.595837311079	0.595090141433	0.151835410863	0.0
1265776	0.626430441791	0.627002329136	0.172022622396	0.0
1327563	0.657008725553	0.657631006016	0.194567607753	0.0
1388415	0.687124279366	0.68796456555	0.221196669978	0.0
1449235	0.717223996433	0.718470268384	0.240112776717	0.0
1510115	0.7473534074	0.748957986161	0.275240001028	0.0
1570960	0.777465496925	0.77922284059	0.226138635582	0.0
1631872	0.807610744639	0.809385641999	0.267052089716	0.0
1692827	0.837777272981	0.839224701209	0.297516772838	0.0
1753771	0.867938357442	0.869492638838	0.362898676799	0.0
1814746	0.898114783752	0.898960972698	0.407536368448	0.0
1875684	0.928272898822	0.929295271389	0.534087408049	0.0
1936489	0.958365192414	0.959066711108	0.745614460652	0.0
1997041	0.988332276725	0.988850530661	0.873804942038	0.0
2021347	1.00036127579	1.00036127579	1.00036127579	0.0


==> charts/nearest_fit_stat/ni_you_r3_red7.dat <==
# TIMESTAMP	OPT	NEARESTFIT	FIT	FIT_HITS_PERC
0	0.0	0.0	0.0	0.0
32544	0.0306610728549	0.0480868115891	0.0482457115664	5.00719670727e-05
92946	0.0875683406334	0.0821976684749	0.0306010878587	2.97014072771e-05
153391	0.144516120523	0.131892632754	0.0439987769114	5.26882157651e-05
213827	0.201455421133	0.183835679564	0.0968119039157	6.84821872055e-05
274101	0.258242094721	0.235655258506	0.124103861106	7.14735961036e-05
334214	0.31487708343	0.287310799322	0.0784075166715	8.05865832051e-05
394352	0.371535625691	0.339009102952	0.0925205052647	9.64053820259e-05
454464	0.428169672257	0.390672293252	0.0954577820534	0.000120651940136
514570	0.484798065971	0.442341780095	0.18758320708	0.000119049911675
574667	0.541417980405	0.493995550604	0.259964325798	0.000135227596118
634734	0.598009630577	0.545630376926	0.287137066111	0.000135227596118
694752	0.654555115785	0.597223081843	0.314287640106	0.000135227596118
754770	0.711100600992	0.648815786759	0.3414382141	0.000135227596118
814787	0.767645144058	0.700407632055	0.368588335721	0.000135227596118
874803	0.824188744982	0.75199861773	0.395738004968	0.000135227596118
934837	0.880749304464	0.864114419454	0.871977046682	3.94758657715e-05
994994	0.937425747425	0.935176378148	0.946099574015	3.58084573066e-05
1055166	0.994116322518	0.995865214096	0.999728078844	0.0
1062308	1.00084510147	1.00084510147	1.00084510147	0.0


==> charts/nearest_fit_stat/ni_you_r4_red7.dat <==
# TIMESTAMP	OPT	NEARESTFIT	FIT	FIT_HITS_PERC
0	0.0	0.0	0.0	0.0
31025	0.0235415792473	0.0253050471436	0.0195968698067	7.90993351711e-07
93185	0.0707082050656	0.0792653673674	0.01865757931	9.15039168742e-08
155147	0.117724589701	0.134576334405	0.0233082348692	8.34029413279e-08
217560	0.165083190364	0.184376787644	0.038684045445	7.22298099588e-08
280098	0.212536640258	0.232598772142	0.0500536369382	5.69558130646e-08
342711	0.260046999691	0.273940443247	0.0625879915634	4.70282439969e-08
406414	0.308384444423	0.318488797636	0.077592604366	4.1305732771e-08
470280	0.356845572552	0.364137264603	0.0924073058126	3.78527329297e-08
533979	0.405179982108	0.411221869855	0.0964939687994	2.08657278334e-08
596956	0.452966542503	0.45783223085	0.110590926985	1.19947065393e-09
658799	0.49989263067	0.504589025095	0.12475032854	1.31198470595e-09
719413	0.545886161194	0.548239895201	0.137085281167	0.0
779996	0.591856169108	0.591668506158	0.15411301086	0.0
840573	0.637821624259	0.633961231037	0.178609364777	0.0
901184	0.683812878401	0.67456921718	0.199330466008	0.0
962748	0.730527263084	0.717728967385	0.233773953533	0.0
1024286	0.777221919126	0.76136695594	0.31419488263	0.0
1085786	0.823887741002	0.808014764431	0.38067407316	0.0
1147307	0.870569497549	0.857809887819	0.475964420497	0.0
1208853	0.917270223943	0.909443336445	0.60975576539	0.0
1270567	0.964098427703	0.959315973184	0.796861016077	0.0
1318094	1.00016162309	1.00016162309	1.00016162309	0.0


==> charts/nearest_fit_stat_explicit/m3_1A_2000_7_r1_red7.dat <==
# TIMESTAMP	OPT	NEARESTFIT	FIT	FIT_HITS_PERC
0	0.0	0.0	0.0	0.0
33171	0.0793509541204	0.153262210476	0.156982357173	0.312101910828
93286	0.223156766636	0.209497758734	0.209783258897	0.563218390805
153596	0.367429053965	0.365934778051	0.365934778051	0.859649122807
214042	0.512026677575	0.517855241893	0.518728733872	0.0
274375	0.656353985011	0.663925064487	0.664671340462	0.0
334668	0.800585605305	0.804231329331	0.804163693115	0.0
394963	0.944822009956	0.943652684167	0.943643665885	0.0
419232	1.00287779078	1.00287779078	1.00287779078	0.0


==> charts/nearest_fit_stat_explicit/m3_2B_2000_7_r1_red7.dat <==
# TIMESTAMP	OPT	NEARESTFIT	FIT	FIT_HITS_PERC
0	0.0	0.0	0.0	0.0
32052	0.0600419236944	0.0996465178746	0.100957222637	0.347517730496
92263	0.172833146319	0.165410204327	0.16520199253	0.471153846154
152550	0.285766737164	0.27785417528	0.27785417528	0.714285714286
212977	0.398962585257	0.390901832665	0.390855920088	0.0
273277	0.511920528561	0.507918659264	0.507790303789	0.0
333572	0.624869105534	0.622170992013	0.622010889834	0.0
393858	0.737800823113	0.737903112488	0.737748307156	0.0
454051	0.850558326949	0.849870568395	0.849741737471	0.0
514183	0.963201561555	0.963622154672	0.96356978616	0.0
534297	1.00088043505	1.00088043505	1.00088043505	0.0


==> charts/nearest_fit_stat_explicit/m3_3B_2000_7_r1_red7.dat <==
# TIMESTAMP	OPT	NEARESTFIT	FIT	FIT_HITS_PERC
0	0.0	0.0	0.0	0.0
33815	0.0160117695858	0.0367935881338	0.036625612909	0.312101910828
93935	0.0444792422311	0.045431989615	0.0455216636791	0.368421052632
154224	0.073026738211	0.0726369808818	0.0725791080936	0.777777777778
214649	0.101638631667	0.106961152963	0.106953105342	0.960784313725
274785	0.130113680486	0.129466984352	0.12966345589	0.0
334836	0.158548480882	0.158396975454	0.158621787401	0.0
394889	0.1869842283	0.186844175944	0.187097361091	0.0
454941	0.215419502208	0.214775749759	0.215061250769	0.0
514989	0.243852882071	0.243525741694	0.243835909605	0.0
575044	0.272289576511	0.271801799332	0.272133271686	0.0
635094	0.300723903396	0.300470509754	0.300823756159	0.0
695147	0.329159650814	0.328627779863	0.328997791212	0.0
755194	0.357592557167	0.357236992109	0.357625239678	0.0
815247	0.386028304585	0.385422216759	0.385820585787	0.0
875295	0.414461684449	0.413455397766	0.413874350377	0.0
935348	0.442897431867	0.442474836806	0.442888833647	0.0
995397	0.471331285241	0.469105576878	0.469549256828	0.0
1055450	0.499767032659	0.497428612903	0.497867394485	0.0
1115502	0.528202306566	0.526582328675	0.527005748155	0.0
1175550	0.55663568643	0.555106169279	0.555533764667	0.0
1235603	0.585071433848	0.583586412237	0.583999050933	0.0
1295651	0.613504813711	0.611863816074	0.612278450027	0.0
1355703	0.641940087618	0.640339756712	0.640733185813	0.0
1415752	0.670373940993	0.668626298996	0.669017142787	0.0
1475803	0.698808741389	0.697307730471	0.697670339852	0.0
1535850	0.727241647742	0.725802335648	0.726157165971	0.0
1595903	0.75567739516	0.754348283352	0.754670041136	0.0
1655956	0.784113142578	0.783236774133	0.783520646743	0.0
1716004	0.812546522442	0.811877993379	0.812146964182	0.0
1776055	0.840981322838	0.840593641409	0.840820475238	0.0
1836103	0.869414702701	0.869207266847	0.869415114379	0.0
1896155	0.897849976609	0.89769397671	0.897855078338	0.0
1956203	0.926283356472	0.926288181155	0.926426363851	0.0
2016254	0.954718156868	0.954503924051	0.954589786419	0.0
2076305	0.983152957265	0.983212549177	0.983241882224	0.0
2112349	1.00022018255	1.00022018255	1.00022018255	0.0


==> charts/nearest_fit_stat_explicit/ni_as_r3_red7.dat <==
# TIMESTAMP	OPT	NEARESTFIT	FIT	FIT_HITS_PERC
0	0.0	0.0	0.0	0.0
30803	0.00587966939625	0.00601293787932	0.00603769664705	0.121040561846
91129	0.0173946820898	0.0143354668186	0.0142194389494	0.0466754392755
151696	0.0289556968066	0.0253509663953	0.0212584165299	0.0308073654391
212234	0.0405111760102	0.0347706219258	0.0268765623773	0.0238241308793
272751	0.0520626467388	0.0517355580079	0.0361622278661	0.0242594484168
333225	0.0636059096375	0.063528555869	0.0450173686188	0.0263237518911
393599	0.0751300845597	0.0750387157671	0.0531736552509	0.027075226978
453908	0.0866418522972	0.100967931513	0.101454604056	0.026723677178
514261	0.0981620187444	0.113973936264	0.113608944837	0.0295226130653
574573	0.109674359121	0.12580311085	0.125990472866	0.0305918864997
634819	0.121174101434	0.138994009511	0.139201017093	0.0324567638
695000	0.132661436561	0.12067401036	0.0691878727497	0.0330352707402
755275	0.144166714387	0.131139659244	0.0751883030086	0.0325627641064
815340	0.155631907461	0.146472464689	0.0976646091385	0.0324027916251
875489	0.167113134437	0.156267419663	0.015188079711	0.031598031598
935781	0.178621657218	0.169901697218	0.0435862759596	0.0302472382956
996202	0.190154803489	0.180871817842	0.0562220378885	0.0300712213136
1056376	0.201640802459	0.191797092803	0.0596180408155	0.0292953285827
1116469	0.213111340167	0.202707661291	0.0893636316339	0.094711279007
1176943	0.224654603066	0.213687404669	0.0942040492894	0.0461492358406
1237564	0.23622592529	0.22469383757	0.0990562330162	0.0485942381118
1298121	0.247785031209	0.235688650543	0.1039032941	0.0550651534258
1358564	0.259322376835	0.241898689731	0.108741230475	0.0564593301435
1418984	0.270855332226	0.252826062438	0.256736886233	0.0568927789934
1479644	0.282434098761	0.264283635996	0.269201358484	0.0572858731924
1539838	0.293923915326	0.275662343982	0.2810987224	0.058352402746
1600062	0.305419458283	0.286443665785	0.292092664267	0.0578133943904
1660176	0.316894004467	0.298644638863	0.305011038943	0.055652173913
1720379	0.328385538949	0.310223358496	0.316489440964	0.0553549939832
1780584	0.339877455191	0.321079685676	0.327565050927	0.0547263681592
1840742	0.351360400084	0.33192753769	0.338632014538	0.0549668874172
1900954	0.362853652484	0.342785127129	0.349708912256	0.0548128342246
1961152	0.374344232568	0.356299517661	0.366226351426	0.0546448087432
2021421	0.385848365115	0.367667997101	0.37839161834	0.0547263681592
2081801	0.397373685316	0.379780293794	0.386998255367	0.0509601181684
2142217	0.408905877188	0.391575615975	0.398229341622	0.0519480519481
2202428	0.420398938709	0.402581578215	0.409422319219	0.0521872601688
2262633	0.43189085495	0.413586443717	0.42061418144	0.0516178736518
2322822	0.443379717116	0.42458838458	0.431803069327	0.0507020280811
2382930	0.454853118021	0.436914511855	0.451222597316	0.049089469517
2443158	0.466349424498	0.447957424245	0.462627143228	0.0488410596026
2503287	0.477826833877	0.458982184805	0.474012942876	0.0494880546075
2563422	0.489305388536	0.470008045477	0.485399878661	0.0429553264605
2623583	0.500788906068	0.481038673296	0.496791737707	0.0371650821089
2683750	0.512273568879	0.492070401225	0.486367572281	0.0319432120674
2744008	0.523775601748	0.503118814169	0.519594959489	0.0327868852459
2804216	0.53526809063	0.514158059522	0.530995718277	0.0328167730173
2864359	0.546748172326	0.525185387008	0.528709050257	0.0311614730878
2924666	0.558259558304	0.53624278419	0.553803673965	0.0317919075145
2984881	0.569753383344	0.547283313006	0.565205758247	0.032967032967
3045071	0.581242436389	0.558319258027	0.576603108623	0.024948024948
3105374	0.592753058848	0.569375921801	0.588021856251	0.0295566502463
3165644	0.604257382275	0.597633550533	0.603245697246	0.0284301606922
3225943	0.615767241215	0.609017239117	0.61473628567	0.0285714285714
3286064	0.627243123556	0.620367323552	0.62619295438	0.0242346938776
3346236	0.638728740766	0.631727036142	0.63765934166	0.0243902439024
3406325	0.650198514955	0.643071079382	0.649109912445	0.0248366013072
3466458	0.661676687854	0.654423429266	0.660568867878	0.0252100840336
3526684	0.673172612571	0.665793336373	0.58221719324	0.0229555236729
3586935	0.684673309282	0.677167963164	0.614494240832	0.021676300578
3647061	0.696150146023	0.688518991536	0.624794700898	0.021676300578
3707087	0.707607894787	0.699851141172	0.635078029506	0.0205278592375
3767238	0.719089503522	0.711206889228	0.595629490952	0.0169491525424
3827650	0.730620931875	0.722611910783	0.57745437912	0.0172413793103
3887773	0.742097195976	0.736601752373	0.586524772086	0.0172955974843
3948004	0.753594075092	0.748013493786	0.595611458358	0.0172955974843
4008034	0.765052587375	0.762009581695	0.568692521998	0.0143769968051
4068286	0.776553474966	0.775958053909	0.616249639297	0.0118443316413
4128636	0.788073068774	0.787468815088	0.629403430269	0.00891265597148
4188945	0.799584836511	0.799449176293	0.629006798888	0.00804828973843
4249365	0.811117791903	0.810980174965	0.810093210862	0.00731707317073
4309668	0.822628414362	0.827166628568	0.824699726852	0.0079575596817
4370165	0.834176067495	0.838129541934	0.8365782218	0.01
4430468	0.845686689954	0.849694717567	0.848121991088	0.0109489051095
4490587	0.857162190536	0.861224604867	0.85963053736	0.00858369098712
4550811	0.868657733494	0.87277462953	0.871159183722	0.00456621004566
4610946	0.880136288152	0.884307585381	0.882670792864	0.0
4671084	0.89161541545	0.895841116584	0.894182976295	0.0
4731222	0.903094542748	0.907374647788	0.905695159726	0.0
4791365	0.914574624444	0.918909137914	0.917208300304	0.0
4851507	0.926054515261	0.930443436255	0.928721249452	0.0
4911642	0.937533069919	0.941976392106	0.940232858595	0.0
4971663	0.948989864284	0.953487484533	0.951722644781	0.0
5031683	0.96044646777	0.964998385175	0.963212239539	0.0
5091703	0.971903071255	0.976509285818	0.974701834296	0.0
5151728	0.98336062914	0.98553056846	0.985494371463	0.0
5211878	0.994842046995	0.995307698022	0.995869300368	0.0
5240020	1.00021378534	1.00021378534	1.00021378534	0.0


==> charts/nearest_fit_stat_explicit/ni_as_r4_red7.dat <==
# TIMESTAMP	OPT	NEARESTFIT	FIT	FIT_HITS_PERC
0	0.0	0.0	0.0	0.0
30617	0.00360925162344	0.00288465325275	0.000445008888187	0.140875362942
91159	0.0107461792057	0.0112677271499	0.00304614421111	0.135973668591
152919	0.0180266893884	0.0182147650623	0.00360047788816	0.0617616352547
213517	0.0251702184695	0.0200437077625	0.00557974267805	0.0411255411255
275731	0.0325042479466	0.0289465805093	0.00806516529302	0.0384357915876
338063	0.0398521877249	0.0326134374351	0.00411805049667	0.0482559815509
399236	0.0470635000534	0.0378685387771	0.00595017721419	0.0422121763635
460423	0.0542764627566	0.0430842838648	0.00473018746582	0.0516202867124
521834	0.0615158314552	0.0486396784062	0.0043638278797	0.0422440220723
583292	0.0687607406976	0.0526712586617	0.00991519578055	0.0741986670898
645653	0.0761120991092	0.0609957494478	0.00689780787797	0.0669912366115
708050	0.0834677013416	0.0611884621919	0.00778699180737	0.0744680851064
771218	0.0909141920673	0.0716374715795	0.00216371281918	0.0751748251748
833146	0.0982145067466	0.0757781589771	0.00223474561995	0.0634644642469
895249	0.10553545111	0.0803017753507	0.00225686070665	0.0597114317425
957445	0.112867358677	0.0852396051564	0.00231253300017	0.0604741896759
1019557	0.120189363995	0.0926035641887	0.00242887059432	0.0597991479002
1080679	0.127394664244	0.0997158683814	0.00259494074883	0.0643414033648
1141876	0.134608805786	0.104465440232	0.00277333385613	0.0650012532375
1203012	0.14181575641	0.106726222203	0.00274783708948	0.0654992422967
1264064	0.149012804786	0.112246722855	0.00296768069639	0.0713172609772
1326278	0.156346834263	0.117404685784	0.00314681856645	0.0773282973859
1388430	0.163673554938	0.122815970296	0.0032914952566	0.0781830971762
1450691	0.171013124959	0.128221636101	0.00344225432815	0.0859357447765
1514070	0.178484489189	0.132277757868	0.00358865840594	0.0877796901893
1578698	0.186103090421	0.136993818826	0.00357871934413	0.105976322921
1641998	0.193565141823	0.14228477214	0.0035868838107	0.10690647482
1705347	0.201032969536	0.147922266836	0.00373470278619	0.106968039159
1768735	0.208505394721	0.153607827965	0.00340462700385	0.119472584017
1832196	0.215986425432	0.160323188172	0.00358343717328	0.119472584017
1895586	0.223459086386	0.166767488018	0.00374818030444	0.119472584017
1958937	0.230927149867	0.173248539346	0.00391736465641	0.119472584017
2022318	0.238398749865	0.179809916923	0.00408974033106	0.119472584017
2085657	0.245865398739	0.186401149407	0.00426619078966	0.119472584017
2149083	0.253342303513	0.193079989348	0.00444636656337	0.119472584017
2212426	0.260809423923	0.199877566943	0.00463336947238	0.119472584017
2278691	0.268621001113	0.20692035873	0.00482914080756	0.119472584017
2342160	0.276102974895	0.214294380107	0.00505384122358	0.119472584017
2405527	0.283572924518	0.221305312252	0.00525604648484	0.119472584017
2468949	0.291049357757	0.228326752042	0.00546138430105	0.119472584017
2532397	0.298528855977	0.235352837295	0.00566735319139	0.119472584017
2595718	0.30599338294	0.242531761004	0.00588215635034	0.119472584017
2659104	0.313465572358	0.249773883165	0.00610182939987	0.119472584017
2722571	0.320947310373	0.257144268482	0.00633030501841	0.119491798006
2786022	0.328427162244	0.264225455181	0.00654487336119	0.119491798006
2849416	0.335900294733	0.271250321402	0.00676155125906	0.119491798006
2912861	0.343379439302	0.278926343748	0.00702113624837	0.119491798006
2976432	0.350873437242	0.286206199907	0.00725372567746	0.121068926185
3039998	0.358366845764	0.293348379027	0.00747478173568	0.121703521704
3103484	0.365850823572	0.300435238859	0.00769353153563	0.122465798582
3167105	0.373350715709	0.307045714169	0.00788623463516	0.124434768046
3230787	0.380857798763	0.313447006355	0.00809351031134	0.1280592899
3294571	0.388376905977	0.319533352666	0.00830820599646	0.132816723734
3358559	0.395920061507	0.326705785718	0.00854146303905	0.138403755869
3422751	0.403487265355	0.335011875043	0.00885268118842	0.141377325916
3486987	0.411059656095	0.343022264658	0.0091403982516	0.151365783528
3551190	0.418628156666	0.348751118453	0.00936833464374	0.157075873828
3614426	0.426082663497	0.353442810765	0.00958624711461	0.164032940129
3677696	0.433541178382	0.358079712329	0.00973437488532	0.167309875142
3740947	0.440997453472	0.363846879859	0.0099916728203	0.175392670157
3804137	0.448446537644	0.369492319907	0.0074589629998	0.170166545981
3867434	0.455908235393	0.376185710419	0.00760223195039	0.173645320197
3930770	0.463374530616	0.385495233937	0.00790756829445	0.173945225759
3993980	0.470825972466	0.393957525366	0.008213976534	0.174504950495
4057137	0.478271166468	0.402630316771	0.00849849381171	0.174764501735
4120302	0.485717303542	0.411386216017	0.00879110678133	0.174764501735
4183396	0.493155070859	0.419789932237	0.00907372819629	0.174236783321
4246424	0.500585057837	0.428147687936	0.00936355563774	0.174280039722
4309557	0.508027422626	0.436675626699	0.00915434806058	0.17436661699
4372494	0.515446682169	0.445033344723	0.00944658246807	0.174453280318
4435511	0.522875372425	0.453643163362	0.00979088059754	0.1755
4498734	0.530328346765	0.47014020391	0.0107981296294	0.175631723793
4562121	0.537800654067	0.480934033034	0.0113109980996	0.173913043478
4625104	0.54522533627	0.489701776736	0.011691121263	0.175411913815
4688311	0.552676424468	0.498766623875	0.0120922932581	0.1760366319
4751756	0.560155569036	0.508203273352	0.0125079732553	0.177543679342
4815105	0.567623396749	0.517503599876	0.0129398452076	0.179081235401
4878616	0.575110321656	0.526816407039	0.0133782220672	0.180149015434
4941631	0.582538776143	0.536162359742	0.0138423329899	0.181112894596
5004688	0.589972181755	0.535558484813	0.0128319149008	0.177471636953
5067554	0.597383071541	0.544437205653	0.0132934522648	0.178921568627
5130607	0.604816005617	0.553881428988	0.013879577041	0.180098684211
5193542	0.612235029392	0.560799467787	0.0131797775331	0.178286029209
5256296	0.61963271618	0.570427372113	0.0136969087318	0.179075560476
5319198	0.627047849786	0.578055634072	0.0141720110153	0.180323299889
5382355	0.634493043788	0.585582542218	0.0146187030715	0.183546099291
5445206	0.641902165315	0.591381877378	0.0150554033366	0.185439954142
5508085	0.649314587591	0.597223258299	0.0154921145566	0.18704827985
5570878	0.656716871851	0.603389823165	0.015930120742	0.188574759545
5633653	0.664117034201	0.608637458336	0.0164193777635	0.189125986554
5696471	0.671522265559	0.618581471933	0.0170806352786	0.189458272328
5759450	0.678946476226	0.627036361675	0.0176625524466	0.190518256773
5822801	0.686414539707	0.634270974657	0.0184126085834	0.171107164002
5886981	0.693980328948	0.641524009661	0.0190628217691	0.172537313433
5951132	0.701542699556	0.643822422331	0.0192384270182	0.172795216741
6015363	0.709114500876	0.650239639113	0.0198145688316	0.172950329144
6079855	0.716717069896	0.655939958485	0.0203589207964	0.173157579389
6144213	0.724303842473	0.66150903455	0.0209039734453	0.173677884615
6208463	0.731877883588	0.669321652989	0.0216466894675	0.173834586466
6273045	0.73949106216	0.679597046152	0.0228072131663	0.174096385542
6337359	0.747072647845	0.687043986429	0.0235917098923	0.174306393245
6401552	0.754639969577	0.693484955946	0.0243141540484	0.174464231814
6465931	0.762229217715	0.700993565448	0.0251623405652	0.17456961643
6530248	0.769811157052	0.710393014089	0.0262209003429	0.174833635814
6594574	0.777394157343	0.720164533553	0.0274159645987	0.175151515152
6658975	0.784985998928	0.729501814888	0.0286061238986	0.175737306172
6723635	0.792608372445	0.738950962381	0.0302861527445	0.17595129376
6788062	0.800203279012	0.748499431132	0.0317375685014	0.176812480881
6852450	0.807793588106	0.759750966174	0.0335790369783	0.177518427518
6916772	0.815376116862	0.768788876969	0.035145527886	0.177908415842
6981406	0.822995425397	0.776057295732	0.0365180516001	0.157697121402
7045965	0.830605892639	0.784653958758	0.0382474441165	0.159797083069
7110898	0.838260448463	0.794511878799	0.0409579642516	0.161434977578
7175818	0.845913471797	0.802411544911	0.0428685844134	0.154096228869
7240953	0.85359184017	0.811110414116	0.045087931845	0.143520053033
7306105	0.86127221257	0.823230426502	0.0484958619871	0.128
7370133	0.868820083457	0.835174631637	0.052333482674	0.119586809694
7434079	0.876358287864	0.845259468249	0.0559972188193	0.0877192982456
7498412	0.883942113343	0.85280872897	0.0590090765736	0.107769423559
7562657	0.891515565038	0.860496721305	0.0633489743346	0.137229987294
7626814	0.899078642949	0.870595747663	0.0685184270326	0.147473073737
7692427	0.90681335983	0.881600072615	0.0757709632	0.181660899654
7755329	0.914228493437	0.890367925061	0.0818770975233	0.218468468468
7818309	0.921652821988	0.897922181316	0.0873080692885	0.225581395349
7880464	0.928979896314	0.907196604061	0.095613034803	0.226635514019
7942469	0.936289288054	0.915426585844	0.104634699637	0.213615023474
8003914	0.943532664806	0.923314578064	0.104478741357	0.21271393643
8065106	0.950746216929	0.93074612776	0.0513781502817	0.0748502994012
8126054	0.957931005378	0.938604623227	0.0694487702449	0.0
8186535	0.965060742041	0.947144002527	0.0832607629192	0.0
8247008	0.972189535634	0.956345485879	0.0928049945356	0.0
8307524	0.979323398235	0.966390641713	0.115723367582	0.0
8367789	0.986427671974	0.975554446707	0.149385325831	0.0
8428125	0.993540315471	0.989042306044	0.257366652354	0.0
8483517	1.00007014093	1.00007014093	1.00007014093	0.0


==> charts/nearest_fit_stat_explicit/ni_webs_r3_red7.dat <==
# TIMESTAMP	OPT	NEARESTFIT	FIT	FIT_HITS_PERC
0	0.0	0.0	0.0	0.0
30807	0.0176504054374	0.0203095848688	0.0175768512977	0.0185870797129
91094	0.052190931701	0.0602795274991	0.053703073775	0.0197134437557
151337	0.0867062488291	0.10014405837	0.0892184125835	0.0145364487994
211466	0.121156251379	0.139933152152	0.124666544436	0.0146373197441
271550	0.155580471858	0.179692468136	0.160088147228	0.0131790052716
331637	0.190006411142	0.219453769307	0.195511518624	0.0132214302138
391754	0.224449538472	0.207195685931	0.128256217785	0.0503718254525
452315	0.259147048898	0.239225934341	0.148083264363	0.0516913164446
512635	0.293706482014	0.28810142546	0.167831410028	0.0203405865658
573142	0.328373053955	0.328049590183	0.187640777564	0.0237752161383
633592	0.363006968607	0.362649388708	0.207431483887	0.0237752161383
693609	0.397392802448	0.397001350794	0.227080430478	0.0237752161383
753635	0.431783792703	0.431358464215	0.437195765385	0.0231958762887
813788	0.46624754569	0.465788268694	0.472091486623	0.0231958762887
873811	0.50063681714	0.500143665003	0.506911792773	0.0222978080121
934000	0.535121195784	0.550513114767	0.547766853068	0.0257782101167
994220	0.569623335409	0.586007654136	0.583084326185	0.0264686894771
1054413	0.604110005792	0.621486279315	0.618385964501	0.0264686894771
1114429	0.638495266698	0.656860578133	0.653583796892	0.0264686894771
1174445	0.672880527604	0.692234876951	0.688781629284	0.0264686894771
1234467	0.70726922612	0.727612712256	0.72398298052	0.0267558528428
1294557	0.741696884208	0.759304368227	0.758013243715	0.0279329608939
1354719	0.776165793609	0.794591550948	0.793240423953	0.0279329608939
1414741	0.810554492125	0.82979661862	0.828385628772	0.0175438596491
1475253	0.845223928741	0.865289088963	0.76144880664	0.0109589041096
1535484	0.87973237065	0.887105607976	0.833980029894	0.013358778626
1595732	0.914250552452	0.92191309452	0.919089280675	0.031746031746
1655913	0.948730347617	0.956681872699	0.953751562311	0.031746031746
1715926	0.983113889718	0.991353591096	0.988317081459	0.031746031746
1745945	1.00031282245	1.00031282245	1.00031282245	0.0


==> charts/nearest_fit_stat_explicit/ni_webs_r4_red7.dat <==
# TIMESTAMP	OPT	NEARESTFIT	FIT	FIT_HITS_PERC
0	0.0	0.0	0.0	0.0
31089	0.0153858945065	0.0167887386008	1.01356241646	0.156356379857
92409	0.0457330607433	0.0482346732811	0.00327202124935	0.132251082251
155424	0.0769190796673	0.0739773285457	0.00425600489392	0.0781187724193
220534	0.109141910614	0.108470724797	0.00866341792096	0.0708661417323
285042	0.141066812761	0.140793255564	0.0132942530556	0.041804180418
349693	0.17306248537	0.173319898335	0.0153166078934	0.0491132332879
411430	0.203616024214	0.20462150269	0.0270856450295	0.0631753948462
472100	0.23364150653	0.234597955952	0.0346461440552	0.0940540540541
532762	0.263663029659	0.265262388508	0.0310936470529	0.0951086956522
593401	0.293673170126	0.294671539117	0.0369218135561	0.0753205128205
654026	0.323676382016	0.323567011329	0.0544191955332	0.0892018779343
714716	0.353711762298	0.353492384034	0.0573060306051	0.108391608392
775375	0.383731800732	0.383354634246	0.0657662099553	0.112903225806
836091	0.413780048371	0.413442234165	0.0664917181093	0.031746031746
896908	0.443878280743	0.443580601719	0.0677996748759	0.0408163265306
957667	0.473947809011	0.473329857087	0.0761857567741	0.0128205128205
1018456	0.504032184229	0.503490972118	0.0957211862083	0.0
1080229	0.534603539414	0.533981192028	0.102707362614	0.0
1142067	0.565207062991	0.564811815447	0.135784629202	0.0
1203959	0.595837311079	0.595090141433	0.151835410863	0.0
1265776	0.626430441791	0.627002329136	0.172022622396	0.0
1327563	0.657008725553	0.657631006016	0.194567607753	0.0
1388415	0.687124279366	0.68796456555	0.221196669978	0.0
1449235	0.717223996433	0.718470268384	0.240112776717	0.0
1510115	0.7473534074	0.748957986161	0.275240001028	0.0
1570960	0.777465496925	0.77922284059	0.226138635582	0.0
1631872	0.807610744639	0.809385641999	0.267052089716	0.0
1692827	0.837777272981	0.839224701209	0.297516772838	0.0
1753771	0.867938357442	0.869492638838	0.362898676799	0.0
1814746	0.898114783752	0.898960972698	0.407536368448	0.0
1875684	0.928272898822	0.929295271389	0.534087408049	0.0
1936489	0.958365192414	0.959066711108	0.745614460652	0.0
1997041	0.988332276725	0.988850530661	0.873804942038	0.0
2021347	1.00036127579	1.00036127579	1.00036127579	0.0


==> charts/nearest_fit_stat_explicit/ni_you_r3_red7.dat <==
# TIMESTAMP	OPT	NEARESTFIT	FIT	FIT_HITS_PERC
0	0.0	0.0	0.0	0.0
32544	0.0306610728549	0.0480868115891	0.0482457115664	0.0127108851398
92946	0.0875683406334	0.0821976684749	0.0306010878587	0.00901012095779
153391	0.144516120523	0.131892632754	0.0439987769114	0.0172510781924
213827	0.201455421133	0.183835679564	0.0968119039157	0.0220744680851
274101	0.258242094721	0.235655258506	0.124103861106	0.0225115269867
334214	0.31487708343	0.287310799322	0.0784075166715	0.0252301397886
394352	0.371535625691	0.339009102952	0.0925205052647	0.0289968652038
454464	0.428169672257	0.390672293252	0.0954577820534	0.0347432024169
514570	0.484798065971	0.442341780095	0.18758320708	0.0342569269521
574667	0.541417980405	0.493995550604	0.259964325798	0.0357714895889
634734	0.598009630577	0.545630376926	0.287137066111	0.0357714895889
694752	0.654555115785	0.597223081843	0.314287640106	0.0357714895889
754770	0.711100600992	0.648815786759	0.3414382141	0.0357714895889
814787	0.767645144058	0.700407632055	0.368588335721	0.0357714895889
874803	0.824188744982	0.75199861773	0.395738004968	0.0357714895889
934837	0.880749304464	0.864114419454	0.871977046682	0.0131578947368
994994	0.937425747425	0.935176378148	0.946099574015	0.0131894484412
1055166	0.994116322518	0.995865214096	0.999728078844	0.0
1062308	1.00084510147	1.00084510147	1.00084510147	0.0


==> charts/nearest_fit_stat_explicit/ni_you_r4_red7.dat <==
# TIMESTAMP	OPT	NEARESTFIT	FIT	FIT_HITS_PERC
0	0.0	0.0	0.0	0.0
31025	0.0235415792473	0.0253050471436	0.0195968698067	0.046166104237
93185	0.0707082050656	0.0792653673674	0.01865757931	0.0100656061832
155147	0.117724589701	0.134576334405	0.0233082348692	0.167820069204
217560	0.165083190364	0.184376787644	0.038684045445	0.177631578947
280098	0.212536640258	0.232598772142	0.0500536369382	0.1640625
342711	0.260046999691	0.273940443247	0.0625879915634	0.158878504673
406414	0.308384444423	0.318488797636	0.077592604366	0.156363636364
470280	0.356845572552	0.364137264603	0.0924073058126	0.189743589744
533979	0.405179982108	0.411221869855	0.0964939687994	0.358490566038
596956	0.452966542503	0.45783223085	0.110590926985	0.25
658799	0.49989263067	0.504589025095	0.12475032854	0.5
719413	0.545886161194	0.548239895201	0.137085281167	0.0
779996	0.591856169108	0.591668506158	0.15411301086	0.0
840573	0.637821624259	0.633961231037	0.178609364777	0.0
901184	0.683812878401	0.67456921718	0.199330466008	0.0
962748	0.730527263084	0.717728967385	0.233773953533	0.0
1024286	0.777221919126	0.76136695594	0.31419488263	0.0
1085786	0.823887741002	0.808014764431	0.38067407316	0.0
1147307	0.870569497549	0.857809887819	0.475964420497	0.0
1208853	0.917270223943	0.909443336445	0.60975576539	0.0
1270567	0.964098427703	0.959315973184	0.796861016077	0.0
1318094	1.00016162309	1.00016162309	1.00016162309	0.0


==> charts/nearest_fit_time/ni_webs_r3_red7.dat <==
STAT	30807	13235.0	12989.0	246.0	6.726461817176E12	6.328677394783E12
STAT	91094	9841.0	9647.0	194.0	6.349906341168E12	5.505477881903E12
STAT	151337	9287.0	9152.0	135.0	6.308716377195E12	5.473593860625E12
STAT	211466	9223.0	9088.0	135.0	6.244818817557E12	5.471685657508E12
STAT	271550	8726.0	8611.0	115.0	6.157585673094E12	5.451778397056E12
STAT	331637	8698.0	8583.0	115.0	6.095107969108E12	5.449794876202E12
STAT	391754	7127.0	6768.0	359.0	6.177717095915E12	5.150196671758E12
STAT	452315	6829.0	6476.0	353.0	5.730292434279E12	4.648127204791E12
STAT	512635	4228.0	4142.0	86.0	5.074994830996E12	4.050972850034E12
STAT	573142	2776.0	2710.0	66.0	4.302625867481E12	3.373016463975E12
STAT	633592	2776.0	2710.0	66.0	4.302625867481E12	3.373016463975E12
STAT	693609	2776.0	2710.0	66.0	4.302625867481E12	3.373016463975E12
STAT	753635	2716.0	2653.0	63.0	3.750622396891E12	2.828308254277E12
STAT	813788	2716.0	2653.0	63.0	3.750622396891E12	2.828308254277E12
STAT	873811	2646.0	2587.0	59.0	3.401265302173E12	2.479641509872E12
STAT	934000	2056.0	2003.0	53.0	2.799447790702E12	2.290671538849E12
STAT	994220	1549.0	1508.0	41.0	2.690486617831E12	2.198193165143E12
STAT	1054413	1549.0	1508.0	41.0	2.690486617831E12	2.198193165143E12
STAT	1114429	1549.0	1508.0	41.0	2.690486617831E12	2.198193165143E12
STAT	1174445	1549.0	1508.0	41.0	2.690486617831E12	2.198193165143E12
STAT	1234467	1495.0	1455.0	40.0	2.308269194539E12	1.817120515094E12
STAT	1294557	1432.0	1392.0	40.0	1.894909975826E12	1.817690933663E12
STAT	1354719	1432.0	1392.0	40.0	1.894909975826E12	1.817690933663E12
STAT	1414741	855.0	840.0	15.0	6.00025907946E11	5.40127817151E11
STAT	1475253	730.0	722.0	8.0	5.22379425818E11	3.99907618973E11
STAT	1535484	524.0	517.0	7.0	2.94846044862E11	2.45335257587E11
STAT	1595732	63.0	61.0	2.0	2.47566267284E11	2.20894771927E11
STAT	1655913	63.0	61.0	2.0	2.47566267284E11	2.20894771927E11
STAT	1715926	63.0	61.0	2.0	2.47566267284E11	2.20894771927E11
STAT	1745945	0.0	0.0	0.0	0.0	0.0
STAT	1745945	0.0	0.0	0.0	0.0	0.0


==> charts/nearest_fit_time/ni_webs_r4_red7.dat <==
STAT	31089	19472.0	17910.0	1562.0	1.2722793879579E13	2.22720086E9
STAT	92409	10853.0	10049.0	804.0	1.2477600261777E13	2.120576763E9
STAT	155424	2439.0	2227.0	212.0	1.2382104172475E13	1.337387619E9
STAT	220534	2142.0	1952.0	190.0	1.1867333347622E13	4.72157685E8
STAT	285042	1903.0	1828.0	75.0	1.1425598242099E13	3.26952497E8
STAT	349693	1660.0	1584.0	76.0	1.098716554682E13	2.52221097E8
STAT	411430	1446.0	1363.0	83.0	1.0534882274476E13	3.75469251E8
STAT	472100	1193.0	1094.0	99.0	1.0091628539301E13	7.83185369E8
STAT	532762	983.0	901.0	82.0	9.643230828358E12	7.67474833E8
STAT	593401	855.0	799.0	56.0	9.243751794776E12	7.11177918E8
STAT	654026	678.0	635.0	43.0	8.847028862897E12	6.40933699E8
STAT	714716	499.0	468.0	31.0	8.426779938541E12	5.59512041E8
STAT	775375	368.0	345.0	23.0	8.018935980957E12	4.74452202E8
STAT	836091	276.0	270.0	6.0	7.59681212515E12	1.15422817E8
STAT	896908	192.0	187.0	5.0	7.151257750667E12	1.08590308E8
STAT	957667	139.0	138.0	1.0	6.735929529472E12	2.5169067E7
STAT	1018456	94.0	94.0	0.0	6.316272313596E12	0.0
STAT	1080229	70.0	70.0	0.0	5.871859517463E12	0.0
STAT	1142067	38.0	38.0	0.0	5.432330053354E12	0.0
STAT	1203959	17.0	17.0	0.0	5.028553763528E12	0.0
STAT	1265776	8.0	8.0	0.0	4.557712931432E12	0.0
STAT	1327563	6.0	6.0	0.0	4.141152404338E12	0.0
STAT	1388415	4.0	4.0	0.0	3.724963872801E12	0.0
STAT	1449235	2.0	2.0	0.0	3.304902755617E12	0.0
STAT	1510115	0.0	0.0	0.0	2.889035357854E12	0.0
STAT	1570960	0.0	0.0	0.0	2.474012589118E12	0.0
STAT	1631872	0.0	0.0	0.0	2.058993740477E12	0.0
STAT	1692827	0.0	0.0	0.0	1.643980423726E12	0.0
STAT	1753771	0.0	0.0	0.0	1.233523642078E12	0.0
STAT	1814746	0.0	0.0	0.0	8.21895016901E11	0.0
STAT	1875684	0.0	0.0	0.0	4.58074864236E11	0.0
STAT	1936489	0.0	0.0	0.0	2.2332630634E11	0.0
STAT	1997041	0.0	0.0	0.0	4.6732560371E10	0.0
STAT	2021347	0.0	0.0	0.0	0.0	0.0
STAT	2021347	0.0	0.0	0.0	0.0	0.0


==> charts/neat_complexity/cubic.dat <==
TIME	OPT	HADOOP	TASK_RATIO	JOB_RATIO	FIT
0.0	0.0	0.0	0.0	0.0	0.0
0.464868736181	0.464868736181	6.54677712669	6.84832058852	6.84832058852	0.462396159775
0.60770749365	0.60770749365	6.54677712669	8.95258256072	8.95258256072	0.604475176451
0.750560534994	0.750560534994	6.54677712669	11.0570549591	11.0570549591	0.74656840103
0.893399292462	0.893399292462	6.54677712669	13.1613169313	13.1613169313	0.888647417707
1.03623804993	1.03623804993	9.3756314407	13.2600744652	13.2600744652	1.02499631235
1.17909109128	1.17909109128	9.3756314407	14.1223790102	14.1223790102	1.16629959744
1.32192984874	1.32192984874	9.3756314407	15.1542492222	15.1542492222	1.30758875361
1.46476860621	1.46476860621	11.6589209941	14.8381644994	14.8381644994	1.46449436264
1.60762164756	1.60762164756	11.6589209941	15.3489266471	15.3489266471	1.6073206581
1.75046040503	1.75046040503	11.6589209941	16.0660534679	16.0660534679	1.75013267236
1.89329916249	1.89329916249	13.4370579915	15.8812774227	15.8812774227	1.78530756579
2.03613791996	2.03613791996	13.4370579915	16.3481476045	16.3481476045	1.91999896557
2.17899096131	2.17899096131	13.4370579915	16.986031389	16.986031389	2.05470383449
2.32182971877	2.32182971877	14.9525156597	16.939651534	16.939651534	2.28472661753
2.46466847624	2.46466847624	14.9525156597	17.4134670308	17.4134670308	2.42528279552
2.60752151759	2.60752151759	14.9525156597	18.0240043601	18.0240043601	2.56585302912
2.75036027506	2.75036027506	14.9525156597	18.7275935115	18.7275935115	2.7064092071
2.89319903252	2.89319903252	16.5487977369	18.641194509	18.641194509	2.81703892006
3.03603778999	3.03603778999	16.5487977369	19.0826159209	19.0826159209	2.95611761273
3.17889083134	3.17889083134	16.5487977369	19.6438438385	19.6438438385	3.09521021327
3.32172958881	3.32172958881	17.801576076	19.6224705221	19.6224705221	3.2597433035
3.46456834627	3.46456834627	17.801576076	20.046597506	20.046597506	3.39991656887
3.60740710374	3.60740710374	17.801576076	20.5777220458	20.5777220458	3.54008983424
3.75026014509	3.75026014509	19.0947666195	20.5174211154	20.5174211154	3.62208235246
3.89309890256	3.89309890256	19.0947666195	20.9076083038	20.9076083038	3.7600391135
4.03593766002	4.03593766002	19.0947666195	21.3995210419	21.3995210419	3.89799587454
4.17879070137	4.17879070137	19.0947666195	21.9617731689	21.9617731689	4.03596643126
4.32162945884	4.32162945884	20.4384724187	21.8870018324	21.8870018324	4.28188461628
4.46446821631	4.46446821631	20.4384724187	22.2659867609	22.2659867609	4.42340972481
4.60732125765	4.60732125765	20.4384724187	22.7360291987	22.7360291987	4.56494898586
4.75016001512	4.75016001512	20.4384724187	23.2690465578	23.2690465578	4.70647409439
4.89299877259	4.89299877259	21.8225904223	23.1495760747	23.1495760747	4.89707261264
5.03583753006	5.03583753006	21.8225904223	23.4980074742	23.4980074742	5.04003029559
5.1786905714	5.1786905714	21.8225904223	23.9343723346	23.9343723346	5.18300227431
5.32152932887	5.32152932887	21.8225904223	24.4316143667	24.4316143667	5.32595995727
5.46436808634	5.46436808634	21.8225904223	24.9716050027	24.9716050027	5.46891764022
5.60722112768	5.60722112768	23.2572236816	24.7867694787	24.7867694787	5.65174549955
5.75005988515	5.75005988515	23.2572236816	25.1069626111	25.1069626111	5.79571847409
5.89289864262	5.89289864262	23.2572236816	25.5119791084	25.5119791084	5.93969144864
6.03573740009	6.03573740009	24.2372196403	25.4749775428	25.4749775428	6.1196736568
6.17859044143	6.17859044143	24.2372196403	25.8074273833	25.8074273833	6.26451329046
6.3214291989	6.3214291989	24.2372196403	26.2137164485	26.2137164485	6.40933844161
6.46426795637	6.46426795637	25.2374217014	26.1568543134	26.1568543134	6.56051899999
6.60710671384	6.60710671384	25.2374217014	26.4778243348	26.4778243348	6.70548458443
6.74995975518	6.74995975518	25.2374217014	26.869504155	26.869504155	6.85046466544
6.89279851265	6.89279851265	25.2374217014	27.3103165692	27.3103165692	6.99543024988
7.03563727012	7.03563727012	26.2578298646	27.2541056173	27.2541056173	7.0984238743
7.17849031146	7.17849031146	26.2578298646	27.5787947533	27.5787947533	7.2425517479
7.32132906893	7.32132906893	26.2578298646	27.9665705637	27.9665705637	7.38666521016
7.4641678264	7.4641678264	26.2578298646	28.3984176938	28.3984176938	7.53077867242
7.60700658387	7.60700658387	27.2984441301	28.3109059603	28.3109059603	7.70257220054
7.74985962521	7.74985962521	27.2984441301	28.6197319801	28.6197319801	7.84721988198
7.89269838268	7.89269838268	27.2984441301	28.9904344578	28.9904344578	7.99185310009
8.03553714015	8.03553714015	27.2984441301	29.4043855688	29.4043855688	8.1364863182
8.17837589762	8.17837589762	28.3592644979	29.2529154053	29.2529154053	8.05778593276
8.32122893896	8.32122893896	28.3592644979	29.534458922	29.534458922	8.19853260929
8.46406769643	8.46406769643	28.3592644979	29.8802241517	29.8802241517	8.33926521256
8.6069064539	8.6069064539	28.3592644979	30.2707615051	30.2707615051	8.47999781583
8.74975949524	8.74975949524	28.3592644979	30.6927696657	30.6927696657	8.62074449236
8.89259825271	8.89259825271	29.4402909679	30.5556700768	30.5556700768	8.86958843367
9.03543701018	9.03543701018	29.4402909679	30.8404052105	30.8404052105	9.0120575923
9.17829005152	9.17829005152	29.4402909679	31.183114531	31.183114531	9.15454099785
9.32112880899	9.32112880899	29.4402909679	31.5662151723	31.5662151723	9.29701015648
9.46396756646	9.46396756646	30.5415235401	31.3891591916	31.3891591916	9.54357802757
9.60680632393	9.60680632393	30.5415235401	31.6500235294	31.6500235294	9.68761833812
9.74965936527	9.74965936527	30.5415235401	31.9711242335	31.9711242335	9.83167305269
9.89249812274	9.89249812274	30.5415235401	32.3341411842	32.3341411842	9.97571336324
10.0353368802	10.0353368802	30.5415235401	32.7266070328	32.7266070328	10.1197536738
10.1781899216	10.1781899216	31.6629622146	32.5310946069	32.5310946069	10.3126734452
10.321028679	10.321028679	31.6629622146	32.787320412	32.787320412	10.4573995185
10.4638674365	10.4638674365	31.6629622146	33.1003935096	33.1003935096	10.6021255918
10.606706194	10.606706194	31.6629622146	33.4531233247	33.4531233247	10.7468516652
10.7495592353	10.7495592353	31.6629622146	33.8337136763	33.8337136763	10.8915922111
10.8923979928	10.8923979928	32.8046069913	33.6046740166	33.6046740166	11.0593168965
11.0352367502	11.0352367502	32.8046069913	33.847123087	33.847123087	11.2043445649
11.1780755077	11.1780755077	32.8046069913	34.1460647634	34.1460647634	11.3493722332
11.3209285491	11.3209285491	32.8046069913	34.4844585049	34.4844585049	11.4944144044
11.4637673065	11.4637673065	32.8046069913	34.8504422054	34.8504422054	11.6394420728
11.606606064	11.606606064	32.8046069913	35.2358547839	35.2358547839	11.7844697411
11.7494591053	11.7494591053	33.9664578703	34.9724452668	34.9724452668	11.9024539601
11.8922978628	11.8922978628	33.9664578703	35.2061622878	35.2061622878	12.0471526836
12.0351366203	12.0351366203	33.9664578703	35.4946459016	35.4946459016	12.1918514071
12.1779896616	12.1779896616	33.9664578703	35.8213840347	35.8213840347	12.3365646005
12.3208284191	12.3208284191	33.9664578703	36.1748634796	36.1748634796	12.481263324
12.4636671766	12.4636671766	35.1485148515	35.87591574	35.87591574	12.639056652
12.606505934	12.606505934	35.1485148515	36.0908986074	36.0908986074	12.783905445
12.7493589754	12.7493589754	35.1485148515	36.3622512437	36.3622512437	12.928768723
12.8921977328	12.8921977328	35.1485148515	36.6728575672	36.6728575672	13.073617516
13.0350364903	13.0350364903	35.1485148515	37.010975498	37.010975498	13.2184663091
13.1778895316	13.1778895316	35.1485148515	37.3684811702	37.3684811702	13.3633295871
13.3207282891	13.3207282891	36.3507779349	37.0430349699	37.0430349699	13.4797301253
13.4635670466	13.4635670466	36.3507779349	37.2522663876	37.2522663876	13.6242738664
13.6064200879	13.6064200879	36.3507779349	37.5156697311	37.5156697311	13.768832062
13.7492588454	13.7492588454	36.9569610022	37.4751903597	37.4751903597	13.9287091549
13.8920976029	13.8920976029	36.9569610022	37.7208591574	37.7208591574	14.0734121917
14.0349506442	14.0349506442	36.9569610022	38.0078114272	38.0078114272	14.2181296988
14.1777894017	14.1777894017	36.9569610022	38.3235777882	38.3235777882	14.3628327356
14.3206281591	14.3206281591	37.5732471206	38.2977333595	38.2977333595	14.509717257
14.4634812005	14.4634812005	37.5732471206	38.5617168973	38.5617168973	14.6544565251
14.606319958	14.606319958	37.5732471206	38.8595389179	38.8595389179	14.7991813208
14.7491587154	14.7491587154	38.189533239	38.8309068106	38.8309068106	14.9543898452
14.8919974729	14.8919974729	38.189533239	39.08734436	39.08734436	15.099216171
15.0348505142	15.0348505142	38.189533239	39.3781869741	39.3781869741	15.2440569793
15.1776892717	15.1776892717	38.8159224086	39.3191113657	39.3191113657	15.3639554513
15.3205280292	15.3205280292	38.8159224086	39.5652297408	39.5652297408	15.5085471785
15.4633810705	15.4633810705	38.8159224086	39.8470569355	39.8470569355	15.6531533648
15.606219828	15.606219828	38.8159224086	40.1538419133	40.1538419133	15.797745092
15.7490585855	15.7490585855	39.4423115781	40.104187316	40.104187316	15.9008168923
15.8919116268	15.8919116268	39.4423115781	40.3563372113	40.3563372113	16.045046469
16.0347503843	16.0347503843	39.4423115781	40.6406113956	40.6406113956	16.1892616242
16.1775891417	16.1775891417	40.0788037987	40.5672146779	40.5672146779	16.3692010537
16.3204421831	16.3204421831	40.0788037987	40.8058762165	40.8058762165	16.5137460867
16.4632809406	16.4632809406	40.0788037987	41.0790239215	41.0790239215	16.6582766665
16.606119698	16.606119698	40.0788037987	41.3763281355	41.3763281355	16.8028072464
16.7489584555	16.7489584555	40.7152960194	41.3006678816	41.3006678816	16.8577952304
16.8918114968	16.8918114968	40.7152960194	41.5420284153	41.5420284153	17.0015765483
17.0346502543	17.0346502543	40.7152960194	41.8153863416	41.8153863416	17.1453434894
17.1774890118	17.1774890118	40.7152960194	42.1111774107	42.1111774107	17.2891104306
17.3203420531	17.3203420531	41.3618912912	42.0149053852	42.0149053852	17.339497255
17.4631808106	17.4631808106	41.3618912912	42.2504011366	42.2504011366	17.4824939831
17.6060195681	17.6060195681	41.3618912912	42.5180064575	42.5180064575	17.6254907111
17.7488726094	17.7488726094	42.0084865629	42.4225757377	42.4225757377	17.8203382417
17.8917113669	17.8917113669	42.0084865629	42.6480822713	42.6480822713	17.9637521378
18.0345501243	18.0345501243	42.0084865629	42.9071619948	42.9071619948	18.1071660339
18.1773888818	18.1773888818	42.0084865629	43.1897420964	43.1897420964	18.2505799299
18.3202419231	18.3202419231	42.6651848858	43.084483859	43.084483859	18.4308681857
18.4630806806	18.4630806806	42.6651848858	43.3121270954	43.3121270954	18.5745694709
18.6059194381	18.6059194381	42.6651848858	43.5711583445	43.5711583445	18.7182707562
18.7487724794	18.7487724794	42.6651848858	43.8521942083	43.8521942083	18.8619864116
18.8916112369	18.8916112369	43.3218832087	43.7582341377	43.7582341377	19.0275044919
19.0344499944	19.0344499944	43.3218832087	43.9868374493	43.9868374493	19.1713707331
19.1772887518	19.1772887518	43.3218832087	44.2450838265	44.2450838265	19.3152369743
19.3201417932	19.3201417932	43.3218832087	44.5241495181	44.5241495181	19.4591176022
19.4629805506	19.4629805506	43.9886845827	44.4034853202	44.4034853202	19.6437471068
19.6058193081	19.6058193081	43.9886845827	44.6254858516	44.6254858516	19.7879125095
19.7486723495	19.7486723495	43.9886845827	44.8776853951	44.8776853951	19.9320923287
19.8915111069	19.8915111069	43.9886845827	45.150983129	45.150983129	20.0762577314
20.0343498644	20.0343498644	44.6554859568	45.0262565015	45.0262565015	20.1818167168
20.1771886219	20.1771886219	44.6554859568	45.2448520062	45.2448520062	20.3257068676
20.3200416632	20.3200416632	44.6554859568	45.4932578111	45.4932578111	20.4696114074
20.4628804207	20.4628804207	44.6554859568	45.7624882566	45.7624882566	20.6135015582
20.6057191781	20.6057191781	44.6554859568	46.0463468352	46.0463468352	20.757391709
20.7485722195	20.7485722195	45.3323903819	45.9109611425	45.9109611425	20.9299879442
20.891410977	20.891410977	45.3323903819	46.1305620686	46.1305620686	21.0740756163
21.0342497344	21.0342497344	45.3323903819	46.3782242772	46.3782242772	21.2181632885
21.1771027758	21.1771027758	45.3323903819	46.6455722687	46.6455722687	21.3622653694
21.3199415332	21.3199415332	46.009294807	46.5049211301	46.5049211301	21.4967882019
21.4627802907	21.4627802907	46.009294807	46.717310136	46.717310136	21.6408117918
21.6056333321	21.6056333321	46.009294807	46.9585969069	46.9585969069	21.7848497841
21.7484720895	21.7484720895	46.009294807	47.220100414	47.220100414	21.928873374
21.891310847	21.891310847	46.6963022833	47.0564918375	47.0564918375	22.1113313379
22.0341496045	22.0341496045	46.6963022833	47.2622127856	47.2622127856	22.2556057085
22.1770026458	22.1770026458	46.6963022833	47.4975082462	47.4975082462	22.3998945066
22.3198414033	22.3198414033	46.6963022833	47.7534408001	47.7534408001	22.5441688772
22.4626801607	22.4626801607	46.6963022833	48.0239101105	48.0239101105	22.6884432478
22.6055189182	22.6055189182	47.3833097595	47.8736244489	47.8736244489	22.8306095404
22.7483719596	22.7483719596	47.3833097595	48.0844027036	48.0844027036	22.9748850167
22.891210717	22.891210717	47.3833097595	48.3219005635	48.3219005635	23.1191460669
23.0340494745	23.0340494745	47.3833097595	48.5781488688	48.5781488688	23.2634071171
23.176888232	23.176888232	47.3833097595	48.8475485024	48.8475485024	23.4076681673
23.3197412733	23.3197412733	48.0804202869	48.6572401619	48.6572401619	23.4524449286
23.4625800308	23.4625800308	48.0804202869	48.860273394	48.860273394	23.5960965264
23.6054187882	23.6054187882	48.0804202869	49.0910273727	49.0910273727	23.7397481242
23.7482718296	23.7482718296	48.0804202869	49.3412532126	49.3412532126	23.8834140871
23.8911105871	23.8911105871	48.7775308143	49.1606560268	49.1606560268	24.0856910438
24.0339493445	24.0339493445	48.7775308143	49.3581738632	49.3581738632	24.2296931474
24.176788102	24.176788102	48.7775308143	49.5838553877	49.5838553877	24.3736952509
24.3196411433	24.3196411433	48.7775308143	49.8293019922	49.8293019922	24.5177117547
24.4624799008	24.4624799008	48.7775308143	50.088545839	50.088545839	24.6617138583
24.6053186583	24.6053186583	49.4847443928	49.8822871221	49.8822871221	24.7692630004
24.7481574157	24.7481574157	49.4847443928	50.0784592222	50.0784592222	24.9130534873
24.8910104571	24.8910104571	49.4847443928	50.3019540342	50.3019540342	25.0568583533
25.0338492146	25.0338492146	49.4847443928	50.5445683757	50.5445683757	25.2006488402
25.176687972	25.176687972	49.4847443928	50.800603176	50.800603176	25.3444393271
25.3195267295	25.3195267295	50.1919579713	50.6105633789	50.6105633789	25.5316455167
25.4623797708	25.4623797708	50.1919579713	50.8079525769	50.8079525769	25.6756953346
25.6052185283	25.6052185283	50.1919579713	51.0311149296	51.0311149296	25.8197307488
25.7480572858	25.7480572858	50.1919579713	51.2723396122	51.2723396122	25.9637661631
25.8909103271	25.8909103271	50.1919579713	51.5262612101	51.5262612101	26.1078159809
26.0337490846	26.0337490846	50.9092746009	51.303937343	51.303937343	26.2442004844
26.1765878421	26.1765878421	50.9092746009	51.4951923036	51.4951923036	26.3881939206
26.3194265995	26.3194265995	50.9092746009	51.7128615254	51.7128615254	26.5321873568
26.4622796409	26.4622796409	50.9092746009	51.949059246	51.949059246	26.6761951923
26.6051183983	26.6051183983	50.9092746009	52.1982211782	52.1982211782	26.8201886285
26.7479571558	26.7479571558	51.6265912306	51.9842364838	51.9842364838	26.9750695697
26.8907959133	26.8907959133	51.6265912306	52.1748649691	52.1748649691	27.1191211471
27.0336489546	27.0336489546	51.6265912306	52.3910088721	52.3910088721	27.2631871296
27.1764877121	27.1764877121	51.6265912306	52.6249712341	52.6249712341	27.407238707
27.3193264696	27.3193264696	51.6265912306	52.8714556189	52.8714556189	27.5512902844
27.4621795109	27.4621795109	51.6265912306	53.1267434544	53.1267434544	27.6953562669
27.6050182684	27.6050182684	52.3540109113	52.895730598	52.895730598	27.8966441316
27.7478570258	27.7478570258	52.3540109113	53.0859015476	53.0859015476	28.0409918711
27.8906957833	27.8906957833	52.3540109113	53.3005475549	53.3005475549	28.1853396105
28.0335488246	28.0335488246	52.3540109113	53.5323680273	53.5323680273	28.3297017848
28.1763875821	28.1763875821	52.3540109113	53.7762048456	53.7762048456	28.4740495243
28.3192263396	28.3192263396	53.081430592	53.5355998328	53.5355998328	28.5716653269
28.462065097	28.462065097	53.081430592	53.7200278332	53.7200278332	28.7157773561
28.6049181384	28.6049181384	53.081430592	53.9295905276	53.9295905276	28.8599037966
28.7477568959	28.7477568959	53.081430592	54.1567249825	54.1567249825	29.0040158258
28.8905956533	28.8905956533	53.081430592	54.3961870532	54.3961870532	29.148127855
29.0334486947	29.0334486947	53.8189533239	54.1306878949	54.1306878949	29.2755683025
29.1762874521	29.1762874521	53.8189533239	54.3098293308	54.3098293308	29.41959824
29.3191262096	29.3191262096	53.8189533239	54.5145618949	54.5145618949	29.5636281775
29.4619649671	29.4619649671	53.8189533239	54.7372200613	54.7372200613	29.707658115
29.6048180084	29.6048180084	53.8189533239	54.9724567994	54.9724567994	29.8517024555
29.7476567659	29.7476567659	53.8189533239	55.2164988469	55.2164988469	29.995732393
29.8904955234	29.8904955234	54.5564760558	54.963358269	54.963358269	30.1422021857
30.0333485647	30.0333485647	54.5564760558	55.1459701915	55.1459701915	30.2862581868
30.1761873222	30.1761873222	54.5564760558	55.3520767329	55.3520767329	30.4302997837
30.3190260796	30.3190260796	54.5564760558	55.5746395289	55.5746395289	30.5743413806
30.461879121	30.461879121	54.5564760558	55.8087841408	55.8087841408	30.7183973817
30.6047178785	30.6047178785	54.5564760558	56.0510123999	56.0510123999	30.8624389786
30.7475566359	30.7475566359	55.3041018388	55.7679917076	55.7679917076	30.9836080675
30.8904096773	30.8904096773	55.3041018388	55.9458217718	55.9458217718	31.127557803
31.0332484347	31.0332484347	55.3041018388	56.1475067729	56.1475067729	31.2714931449
31.1760871922	31.1760871922	55.3041018388	56.3659108453	56.3659108453	31.4154284869
31.3189402335	31.3189402335	55.3041018388	56.5960805692	56.5960805692	31.5593782224
31.461778991	31.461778991	56.0517276217	56.3238839148	56.3238839148	31.7390793741
31.6046177485	31.6046177485	56.0517276217	56.4986633771	56.4986633771	31.8831770954
31.7474707898	31.7474707898	56.0517276217	56.6972565996	56.6972565996	32.0272892265
31.8903095473	31.8903095473	56.0517276217	56.9124979607	56.9124979607	32.1713869478
32.0331483048	32.0331483048	56.0517276217	57.1394174789	57.1394174789	32.3154846691
32.1760013461	32.1760013461	56.0517276217	57.3745710489	57.3745710489	32.4595968002
32.3188401036	32.3188401036	56.8094564558	57.0817398526	57.0817398526	32.6610323531
32.461678861	32.461678861	56.8094564558	57.255790365	57.255790365	32.805383489
32.6045319024	32.6045319024	56.8094564558	57.4528664	57.4528664	32.94974906
32.7473706599	32.7473706599	56.8094564558	57.6660431238	57.6660431238	33.0941001959
32.8902094173	32.8902094173	56.8094564558	57.8905329594	57.8905329594	33.2384513317
33.0330624587	33.0330624587	56.8094564558	58.1229593546	58.1229593546	33.3828169027
33.1759012161	33.1759012161	57.56718529	57.8320920887	57.8320920887	33.5049299279
33.3187542575	33.3187542575	57.56718529	58.0055031065	58.0055031065	33.6491997432
33.461593015	33.461593015	57.56718529	58.2011458799	58.2011458799	33.793455133
33.6044317724	33.6044317724	57.56718529	58.4123672843	58.4123672843	33.9377105227
33.7472848138	33.7472848138	57.56718529	58.6345473222	58.6345473222	34.081980338
33.8901235712	33.8901235712	57.56718529	58.8643607005	58.8643607005	34.2262357277
34.0329623287	34.0329623287	57.56718529	59.0995568427	59.0995568427	34.3704911175
34.1758153701	34.1758153701	58.3350171752	58.7765581119	58.7765581119	34.5703255942
34.3186541275	34.3186541275	58.3350171752	58.9471620723	58.9471620723	34.714813218
34.4615071689	34.4615071689	58.3350171752	59.1398911682	59.1398911682	34.8593152905
34.6043459263	34.6043459263	58.3350171752	59.3480818198	59.3480818198	35.0038029143
34.7471846838	34.7471846838	58.3350171752	59.5671116091	59.5671116091	35.148290538
34.8900377251	34.8900377251	58.3350171752	59.7937904583	59.7937904583	35.2927926106
35.0328764826	35.0328764826	59.1028490604	59.4822850682	59.4822850682	35.4698287999
35.1757152401	35.1757152401	59.1028490604	59.6512174326	59.6512174326	35.6144491332
35.3185682814	35.3185682814	59.1028490604	59.841865283	59.841865283	35.7590839285
35.4614070389	35.4614070389	59.1028490604	60.0476682053	60.0476682053	35.9037042618
35.6042457964	35.6042457964	59.1028490604	60.2641050618	60.2641050618	36.0483245951
35.7470988377	35.7470988377	59.1028490604	60.4880433937	60.4880433937	36.1929593905
35.8899375952	35.8899375952	59.8807839968	60.1503484007	60.1503484007	36.3828671962
36.0327763526	36.0327763526	59.8807839968	60.3153657413	60.3153657413	36.5276677696
36.1756151101	36.1756151101	59.8807839968	60.5022995766	60.5022995766	36.672468343
36.3184681515	36.3184681515	59.8807839968	60.7046129986	60.7046129986	36.8172833964
36.4613069089	36.4613069089	59.8807839968	60.9176620459	60.9176620459	36.9620839699
36.6041456664	36.6041456664	59.8807839968	61.1382611924	61.1382611924	37.1068845433
36.7469987077	36.7469987077	59.8807839968	61.3641838935	61.3641838935	37.2516995967
36.8898374652	36.8898374652	60.6587189331	61.035405021	61.035405021	37.3910750925
37.0326762227	37.0326762227	60.6587189331	61.2024968037	61.2024968037	37.5358546598
37.175529264	37.175529264	60.6587189331	61.3900219531	61.3900219531	37.6806487051
37.3183680215	37.3183680215	60.6587189331	61.5918310768	61.5918310768	37.8254282724
37.461206779	37.461206779	60.6587189331	61.8036542701	61.8036542701	37.9702078398
37.6040598203	37.6040598203	60.6587189331	62.0225400465	62.0225400465	38.115001885
37.7468985778	37.7468985778	60.6587189331	62.2463271077	62.2463271077	38.2597814523
37.8897373352	37.8897373352	61.4467569206	61.8821519853	61.8821519853	38.3747703769
38.0325760927	38.0325760927	61.4467569206	62.0447610426	62.0447610426	38.5194376378
38.1754291341	38.1754291341	61.4467569206	62.2282283485	62.2282283485	38.6641193655
38.3182678915	38.3182678915	61.4467569206	62.4262816344	62.4262816344	38.8087866265
38.461106649	38.461106649	61.4467569206	62.6345738091	62.6345738091	38.9534538875
38.6039596903	38.6039596903	61.4467569206	62.8500779282	62.8500779282	39.0981356151
38.7467984478	38.7467984478	62.2347949081	62.4888705827	62.4888705827	39.2321497605
38.8896372053	38.8896372053	62.2347949081	62.6488777334	62.6488777334	39.3767777492
39.0324902466	39.0324902466	62.2347949081	62.8296767726	62.8296767726	39.5214202006
39.1753290041	39.1753290041	62.2347949081	63.0249820241	63.0249820241	39.6660481892
39.3181677615	39.3181677615	62.2347949081	63.2304854156	63.2304854156	39.8106761778
39.4610208029	39.4610208029	62.2347949081	63.4431524963	63.4431524963	39.9553186292
39.6038595604	39.6038595604	62.2347949081	63.6608269765	63.6608269765	40.0999466178
39.7466983178	39.7466983178	63.0329359467	63.2803106813	63.2803106813	40.2741877613
39.8895513592	39.8895513592	63.0329359467	63.4395350692	63.4395350692	40.418936645
40.0323901166	40.0323901166	63.0329359467	63.618880722	63.618880722	40.5636710552
40.1752288741	40.1752288741	63.0329359467	63.8123157042	63.8123157042	40.7084054653
40.3180819155	40.3180819155	63.0329359467	64.0156733143	64.0156733143	40.853154349
40.4609206729	40.4609206729	63.0329359467	64.2259207412	64.2259207412	40.9978887592
40.6037594304	40.6037594304	63.0329359467	64.441055602	64.441055602	41.1426231693
40.7465981879	40.7465981879	63.8310769852	64.0691947456	64.0691947456	41.2893535603
40.8894512292	40.8894512292	63.8310769852	64.228726	64.228726	41.4341094416
41.0322899867	41.0322899867	63.8310769852	64.4074446928	64.4074446928	41.5788508488
41.1751287441	41.1751287441	63.8310769852	64.599616969	64.599616969	41.7235922559
41.3179817855	41.3179817855	63.8310769852	64.8012590029	64.8012590029	41.8683481372
41.460820543	41.460820543	63.8310769852	65.0095085413	65.0095085413	42.0130895444
41.6036593004	41.6036593004	63.8310769852	65.2223888257	65.2223888257	42.1578309516
41.7465123418	41.7465123418	63.8310769852	65.4385742581	65.4385742581	42.3025868329
41.8893510992	41.8893510992	64.639321075	65.0377900788	65.0377900788	42.4642675472
42.0321898567	42.0321898567	64.639321075	65.1952368514	65.1952368514	42.6090667158
42.1750286142	42.1750286142	64.639321075	65.3716897998	65.3716897998	42.7538658844
42.3178816555	42.3178816555	64.639321075	65.5614697768	65.5614697768	42.8986795329
42.460720413	42.460720413	64.639321075	65.7605573326	65.7605573326	43.0434787016
42.6035591705	42.6035591705	64.639321075	65.9661772818	65.9661772818	43.1882778702
42.7463979279	42.7463979279	64.639321075	66.1764117283	66.1764117283	43.3330770388
42.8892509693	42.8892509693	65.4475651647	65.7814697981	65.7814697981	43.4757314167
43.0320897267	43.0320897267	65.4475651647	65.937595277	65.937595277	43.620523394
43.1749284842	43.1749284842	65.4475651647	66.1123030362	66.1123030362	43.7653153714
43.3177672417	43.3177672417	65.4475651647	66.3000521413	66.3000521413	43.9101073488
43.460620283	43.460620283	65.4475651647	66.496962147	66.496962147	44.0549138053
43.6034590405	43.6034590405	65.4475651647	66.7002647791	66.7002647791	44.1997057827
43.746297798	43.746297798	65.4475651647	66.9080493444	66.9080493444	44.3444977601
43.8891508393	43.8891508393	66.2659123055	66.4816441973	66.4816441973	44.4834430471
44.0319895968	44.0319895968	66.2659123055	66.6343146933	66.6343146933	44.6282159491
44.1748283542	44.1748283542	66.2659123055	66.8058096141	66.8058096141	44.772988851
44.3176671117	44.3176671117	66.2659123055	66.9904956475	66.9904956475	44.917761753
44.460520153	44.460520153	66.2659123055	67.1844552482	67.1844552482	45.0625491323
44.6033589105	44.6033589105	66.2659123055	67.3848675657	67.3848675657	45.2073220343
44.746197668	44.746197668	66.2659123055	67.5898252688	67.5898252688	45.3520949363
44.8890507093	44.8890507093	66.2659123055	67.7980003866	67.7980003866	45.4968823156
45.0318894668	45.0318894668	67.0842594464	67.3867092508	67.3867092508	45.6637818269
45.1747282243	45.1747282243	67.0842594464	67.5414387354	67.5414387354	45.8086249133
45.3175812656	45.3175812656	67.0842594464	67.7136332893	67.7136332893	45.9534824841
45.4604200231	45.4604200231	67.0842594464	67.8980368564	67.8980368564	46.0983255705
45.6032587805	45.6032587805	67.0842594464	68.0910095628	68.0910095628	46.2431686569
45.7461118219	45.7461118219	67.0842594464	68.2900035055	68.2900035055	46.3880262276
45.8889505794	45.8889505794	67.0842594464	68.493200334	68.493200334	46.532869314
46.0317893368	46.0317893368	67.0842594464	68.699354414	68.699354414	46.6777124004
46.1746280943	46.1746280943	67.9127096383	68.2461653438	68.2461653438	46.7695131826
46.3174811356	46.3174811356	67.9127096383	68.3969588986	68.3969588986	46.9142066534
46.4603198931	46.4603198931	67.9127096383	68.5655713515	68.5655713515	47.0588856563
46.6031586506	46.6031586506	67.9127096383	68.7467063586	68.7467063586	47.2035646591
46.7460116919	46.7460116919	67.9127096383	68.9366065619	68.9366065619	47.3482581299
46.8888504494	46.8888504494	67.9127096383	69.1326455398	69.1326455398	47.4929371328
47.0316892069	47.0316892069	67.9127096383	69.3329812612	69.3329812612	47.6376161356
47.1745279643	47.1745279643	67.9127096383	69.5363613739	69.5363613739	47.7822951385
47.3173810057	47.3173810057	68.7411598303	69.0951440256	69.0951440256	47.9416863225
47.4602197631	47.4602197631	68.7411598303	69.2464126275	69.2464126275	48.0864096939
47.6030585206	47.6030585206	68.7411598303	69.4146177476	69.4146177476	48.2311330653
47.7458972781	47.7458972781	68.7411598303	69.5947251433	69.5947251433	48.3758564367
47.8887503194	47.8887503194	68.7411598303	69.7831600954	69.7831600954	48.5205942805
48.0315890769	48.0315890769	68.7411598303	69.9774229725	69.9774229725	48.6653176519
48.1744278344	48.1744278344	68.7411598303	70.1757846556	70.1757846556	48.8100410233
48.3172665918	48.3172665918	68.7411598303	70.3770195992	70.3770195992	48.9547643947
48.4601196332	48.4601196332	69.5797130733	69.8964772857	69.8964772857	49.033138192
48.6029583906	48.6029583906	69.5797130733	70.0442150061	70.0442150061	49.1776659518
48.7457971481	48.7457971481	69.5797130733	70.2092238554	70.2092238554	49.3221937117
48.8886501895	48.8886501895	69.5797130733	70.3863195808	70.3863195808	49.4667359244
49.0314889469	49.0314889469	69.5797130733	70.5718678885	70.5718678885	49.6112636842
49.1743277044	49.1743277044	69.5797130733	70.7633609126	70.7633609126	49.7557914441
49.3171664619	49.3171664619	69.5797130733	70.9590066447	70.9590066447	49.900319204
49.4600195032	49.4600195032	69.5797130733	71.157601282	71.157601282	50.0448614167
49.6028582607	49.6028582607	70.4182663164	70.693238735	70.693238735	50.2176947952
49.7456970181	49.7456970181	70.4182663164	70.841836029	70.841836029	50.3623040653
49.8885500595	49.8885500595	70.4182663164	71.006748659	71.006748659	50.5069277963
50.031388817	50.031388817	70.4182663164	71.1830188982	71.1830188982	50.6515370664
50.1742275744	50.1742275744	70.4182663164	71.3672888481	71.3672888481	50.7961463365
50.3170663319	50.3170663319	70.4182663164	71.557158513	71.557158513	50.9407556066
50.4599193732	50.4599193732	70.4182663164	71.7509707553	71.7509707553	51.0853793376
50.6027581307	50.6027581307	70.4182663164	71.9475321968	71.9475321968	51.2299886077
50.7455968882	50.7455968882	71.2669226106	71.4615255415	71.4615255415	51.4552796696
50.8884499295	50.8884499295	71.2669226106	71.6083348793	71.6083348793	51.6001305265
51.031288687	51.031288687	71.2669226106	71.7712192318	71.7712192318	51.7449668998
51.1741274445	51.1741274445	71.2669226106	71.9453716011	71.9453716011	51.8898032731
51.3169804858	51.3169804858	71.2669226106	72.1274650043	72.1274650043	52.03465413
51.4598192433	51.4598192433	71.2669226106	72.3150608545	72.3150608545	52.1794905033
51.6026580007	51.6026580007	71.2669226106	72.5065609423	72.5065609423	52.3243268766
51.7454967582	51.7454967582	71.2669226106	72.7007842728	72.7007842728	52.4691632499
51.8883497995	51.8883497995	71.2669226106	72.8969385771	72.8969385771	52.6140141068
52.031188557	52.031188557	72.1155789048	72.416081365	72.416081365	52.7417163849
52.1740273145	52.1740273145	72.1155789048	72.5637715142	72.5637715142	52.8865057208
52.316866072	52.316866072	72.1155789048	72.7265867836	72.7265867836	53.0312950566
52.4597191133	52.4597191133	72.1155789048	72.9000402943	72.9000402943	53.1760988714
52.6025578708	52.6025578708	72.1155789048	73.0809095591	73.0809095591	53.3208882073
52.7453966282	52.7453966282	72.1155789048	73.2669827516	73.2669827516	53.4656775431
52.8882496696	52.8882496696	72.1155789048	73.4567434652	73.4567434652	53.6104813579
53.031088427	53.031088427	72.1155789048	73.6490400333	73.6490400333	53.7552706938
53.1739271845	53.1739271845	72.1155789048	73.8431356991	73.8431356991	53.9000600297
53.316765942	53.316765942	72.9743382502	73.309089795	73.309089795	53.8860060243
53.4596189833	53.4596189833	72.9743382502	73.4528823935	73.4528823935	54.0303842459
53.6024577408	53.6024577408	72.9743382502	73.6122433927	73.6122433927	54.1747480311
53.7452964983	53.7452964983	72.9743382502	73.7825257233	73.7825257233	54.3191118162
53.8881352557	53.8881352557	72.9743382502	73.9604595888	73.9604595888	54.4634756014
54.0309882971	54.0309882971	72.9743382502	74.1437897018	74.1437897018	54.607853823
54.1738270545	54.1738270545	72.9743382502	74.3308684134	74.3308684134	54.7522176082
54.316665812	54.316665812	72.9743382502	74.5205891794	74.5205891794	54.8965813934
54.4595188534	54.4595188534	73.8330975955	74.0066532396	74.0066532396	55.0833121557
54.6023576108	54.6023576108	73.8330975955	74.1507445515	74.1507445515	55.227787025
54.7451963683	54.7451963683	73.8330975955	74.3096657937	74.3096657937	55.3722618942
54.8880351258	54.8880351258	73.8330975955	74.478959318	74.478959318	55.5167367635
55.0308881671	55.0308881671	73.8330975955	74.6555521494	74.6555521494	55.6612260802
55.1737269246	55.1737269246	73.8330975955	74.8372344622	74.8372344622	55.8057009494
55.316565682	55.316565682	73.8330975955	75.0224912999	75.0224912999	55.9501758187
55.4594044395	55.4594044395	73.8330975955	75.2102556851	75.2102556851	56.0946506879
55.6022574809	55.6022574809	73.8330975955	75.3998060314	75.3998060314	56.2391400047
55.7450962383	55.7450962383	73.8330975955	75.5905751254	75.5905751254	56.3836148739
55.8879349958	55.8879349958	74.7019599919	75.0527073984	75.0527073984	56.5956042805
56.0307880371	56.0307880371	74.7019599919	75.1964565079	75.1964565079	56.7402661686
56.1736267946	56.1736267946	74.7019599919	75.3544388713	75.3544388713	56.884913592
56.3164655521	56.3164655521	74.7019599919	75.5224196229	75.5224196229	57.0295610153
56.4593185934	56.4593185934	74.7019599919	75.6974027417	75.6974027417	57.1742229034
56.6021573509	56.6021573509	74.7019599919	75.877287715	75.877287715	57.3188703268
56.7449961084	56.7449961084	74.7019599919	76.06059788	76.06059788	57.4635177501
56.8878348658	56.8878348658	74.7019599919	76.2463354898	76.2463354898	57.6081651735
57.0306879072	57.0306879072	74.7019599919	76.4337762899	76.4337762899	57.7528270616
57.1735266646	57.1735266646	75.5708223884	75.8954015031	75.8954015031	57.8594196599
57.3163654221	57.3163654221	75.5708223884	76.0385018793	76.0385018793	58.0039720095
57.4592184635	57.4592184635	75.5708223884	76.1954145194	76.1954145194	58.1485388143
57.6020572209	57.6020572209	75.5708223884	76.3619765487	76.3619765487	58.2930911638
57.7448959784	57.7448959784	75.5708223884	76.5352919015	76.5352919015	58.4376435134
57.8877490197	57.8877490197	75.5708223884	76.7133887982	76.7133887982	58.5822103182
58.0305877772	58.0305877772	75.5708223884	76.8947909739	76.8947909739	58.7267626677
58.1734265347	58.1734265347	75.5708223884	77.078519077	77.078519077	58.8713150173
58.3162652921	58.3162652921	75.5708223884	77.2638876377	77.2638876377	59.0158673669
58.4591183335	58.4591183335	76.4497878359	76.710620033	76.710620033	59.2615519167
58.601957091	58.601957091	76.4497878359	76.8527943695	76.8527943695	59.406351337
58.7447958484	58.7447958484	76.4497878359	77.0083822953	77.0083822953	59.5511507572
58.8876488898	58.8876488898	76.4497878359	77.1734086398	77.1734086398	59.6959646574
59.0304876472	59.0304876472	76.4497878359	77.344993851	77.344993851	59.8407640776
59.1733264047	59.1733264047	76.4497878359	77.521195139	77.521195139	59.9855634978
59.316179446	59.316179446	76.4497878359	77.7006654764	77.7006654764	60.130377398
59.4590182035	59.4590182035	76.4497878359	77.8823838893	77.8823838893	60.2751768182
59.601856961	59.601856961	76.4497878359	78.0657128906	78.0657128906	60.4199762384
59.7446957185	59.7446957185	77.3287532835	77.5106231179	77.5106231179	60.5158975028
59.8875487598	59.8875487598	77.3287532835	77.6526700521	77.6526700521	60.6605945325
60.0303875173	60.0303875173	77.3287532835	77.8075459842	77.8075459842	60.8052770939
60.1732262747	60.1732262747	77.3287532835	77.9714209352	77.9714209352	60.9499596553
60.3160793161	60.3160793161	77.3287532835	78.1416015343	78.1416015343	61.0946566849
60.4589180735	60.4589180735	77.3287532835	78.3161904973	78.3161904973	61.2393392463
60.601756831	60.601756831	77.3287532835	78.4938840113	78.4938840113	61.3840218077
60.7446098724	60.7446098724	77.3287532835	78.6737604961	78.6737604961	61.5287188374
60.8874486298	60.8874486298	77.3287532835	78.8551411594	78.8551411594	61.6734013988
61.0302873873	61.0302873873	77.3287532835	79.0376017181	79.0376017181	61.8180839602
61.1731261448	61.1731261448	78.2178217822	78.4344213537	78.4344213537	61.8174013155
61.3159791861	61.3159791861	78.2178217822	78.5743258802	78.5743258802	61.9617588846
61.4588179436	61.4588179436	78.2178217822	78.7270348963	78.7270348963	62.1061020194
61.601656701	61.601656701	78.2178217822	78.8887453958	78.8887453958	62.2504451542
61.7444954585	61.7444954585	78.2178217822	79.0567589529	79.0567589529	62.394788289
61.8873484999	61.8873484999	78.2178217822	79.229204051	79.229204051	62.5391458582
62.0301872573	62.0301872573	78.2178217822	79.4047358272	79.4047358272	62.683488993
62.1730260148	62.1730260148	78.2178217822	79.5824322575	79.5824322575	62.8278321278
62.3158790561	62.3158790561	78.2178217822	79.7616842806	79.7616842806	62.9721896969
62.4587178136	62.4587178136	78.2178217822	79.9419687232	79.9419687232	63.1165328317
62.6015565711	62.6015565711	79.1068902809	79.3551204711	79.3551204711	63.2867828623
62.7444096124	62.7444096124	79.1068902809	79.4958866467	79.4958866467	63.4311995495
62.8872483699	62.8872483699	79.1068902809	79.6485939797	79.6485939797	63.5756017964
63.0300871274	63.0300871274	79.1068902809	79.8096941668	79.8096941668	63.7200040433
63.1729258848	63.1729258848	79.1068902809	79.9766580421	79.9766580421	63.8644062902
63.3157789262	63.3157789262	79.1068902809	80.1477553457	80.1477553457	64.0088229773
63.4586176836	63.4586176836	79.1068902809	80.3217407607	80.3217407607	64.1532252242
63.6014564411	63.6014564411	79.1068902809	80.497733949	80.497733949	64.2976274711
63.7443094825	63.7443094825	79.1068902809	80.675182617	80.675182617	64.4420441582
63.8871482399	63.8871482399	79.1068902809	80.8535923342	80.8535923342	64.5864464051
64.0299869974	64.0299869974	80.0060618307	80.2446430189	80.2446430189	64.8217100604
64.1728257549	64.1728257549	80.0060618307	80.3844129949	80.3844129949	64.9663150019
64.3156787962	64.3156787962	80.0060618307	80.535845941	80.535845941	65.1109344039
64.4585175537	64.4585175537	80.0060618307	80.69541069	80.69541069	65.2555393453
64.6013563111	64.6013563111	80.0060618307	80.8607104737	80.8607104737	65.4001442868
64.7442093525	64.7442093525	80.0060618307	81.0300286477	81.0300286477	65.5447636888
64.88704811	64.88704811	80.0060618307	81.2021486936	81.2021486936	65.6893686302
65.0298868674	65.0298868674	80.0060618307	81.3762332419	81.3762332419	65.8339735717
65.1727399088	65.1727399088	80.0060618307	81.5517149854	81.5517149854	65.9785929737
65.3155786662	65.3155786662	80.0060618307	81.7281580329	81.7281580329	66.1231979151
65.4584174237	65.4584174237	80.9052333805	81.124999137	81.124999137	66.2498210999
65.6012561812	65.6012561812	80.9052333805	81.2651531264	81.2651531264	66.3943868029
65.7441092225	65.7441092225	80.9052333805	81.4162566826	81.4162566826	66.5389669624
65.88694798	65.88694798	80.9052333805	81.5750217746	81.5750217746	66.6835326653
66.0297867374	66.0297867374	80.9052333805	81.7391504234	81.7391504234	66.8280983683
66.1726397788	66.1726397788	80.9052333805	81.9070830725	81.9070830725	66.9726785278
66.3154785363	66.3154785363	80.9052333805	82.0776313628	82.0776313628	67.1172442307
66.4583172937	66.4583172937	80.9052333805	82.2500293013	82.2500293013	67.2618099337
66.6011703351	66.6011703351	80.9052333805	82.4237523873	82.4237523873	67.4063900932
66.7440090925	66.7440090925	80.9052333805	82.5983646779	82.5983646779	67.5509557961
66.88684785	66.88684785	80.9052333805	82.7736262454	82.7736262454	67.6955214991
67.0297008914	67.0297008914	81.8145079814	82.1031693474	82.1031693474	67.5775880703
67.1725396488	67.1725396488	81.8145079814	82.2407183528	82.2407183528	67.7215943628
67.3153784063	67.3153784063	81.8145079814	82.3893900922	82.3893900922	67.8656006553
67.4582314476	67.4582314476	81.8145079814	82.5458472099	82.5458472099	68.0096213484
67.6010702051	67.6010702051	81.8145079814	82.7077382074	82.7077382074	68.1536276409
67.7439089626	67.7439089626	81.8145079814	82.8734595396	82.8734595396	68.2976339334
67.8867620039	67.8867620039	81.8145079814	83.0418754136	83.0418754136	68.4416546265
68.0296007614	68.0296007614	81.8145079814	83.2121526082	83.2121526082	68.585660919
68.1724395189	68.1724395189	81.8145079814	83.3837518316	83.3837518316	68.7296672115
68.3152782763	68.3152782763	81.8145079814	83.5562870682	83.5562870682	68.873673504
68.4581313177	68.4581313177	82.7237825823	82.9031961769	82.9031961769	69.0407603423
68.6009700751	68.6009700751	82.7237825823	83.0413555006	83.0413555006	69.1848147626
68.7438088326	68.7438088326	82.7237825823	83.1898518699	83.1898518699	69.3288691829
68.886661874	68.886661874	82.7237825823	83.3456237078	83.3456237078	69.4729380086
69.0295006314	69.0295006314	82.7237825823	83.506436529	83.506436529	69.6169924289
69.1723393889	69.1723393889	82.7237825823	83.6708170742	83.6708170742	69.7610468492
69.3151781464	69.3151781464	82.7237825823	83.8376992332	83.8376992332	69.9051012695
69.4580311877	69.4580311877	82.7237825823	84.0063457106	84.0063457106	70.0491700953
69.6008699452	69.6008699452	82.7237825823	84.1761943187	84.1761943187	70.1932245156
69.7437087026	69.7437087026	82.7237825823	84.3469199919	84.3469199919	70.3372789359
69.886561744	69.886561744	82.7237825823	84.5182533373	84.5182533373	70.4813477616
70.0294005014	70.0294005014	83.6431602344	83.8683537427	83.8683537427	70.8927939837
70.1722392589	70.1722392589	83.6431602344	84.007157391	84.007157391	71.0373938023
70.3150923003	70.3150923003	83.6431602344	84.1555527785	84.1555527785	71.1820080808
70.4579310577	70.4579310577	83.6431602344	84.3106525761	84.3106525761	71.3266078994
70.6007698152	70.6007698152	83.6431602344	84.4704576679	84.4704576679	71.4712077179
70.7436085727	70.7436085727	83.6431602344	84.6335614179	84.6335614179	71.6158075365
70.886461614	70.886461614	83.6431602344	84.7989995043	84.7989995043	71.760421815
71.0293003715	71.0293003715	83.6431602344	84.9660251473	84.9660251473	71.9050216336
71.1721391289	71.1721391289	83.6431602344	85.134213877	85.134213877	72.0496214521
71.3149921703	71.3149921703	83.6431602344	85.303196137	85.303196137	72.1942357307
71.4578309278	71.4578309278	84.5625378864	84.6664565812	84.6664565812	72.3476650208
71.6006696852	71.6006696852	84.5625378864	84.8057730344	84.8057730344	72.4922824888
71.7435227266	71.7435227266	84.5625378864	84.9539879142	84.9539879142	72.6369144186
71.886361484	71.886361484	84.5625378864	85.1084162696	85.1084162696	72.7815318866
72.0292002415	72.0292002415	84.5625378864	85.267217316	85.267217316	72.9261493546
72.172038999	72.172038999	84.5625378864	85.42907088	85.42907088	73.0707668226
72.3148920403	72.3148920403	84.5625378864	85.5930989838	85.5930989838	73.2153987523
72.4577307978	72.4577307978	84.5625378864	85.7586130645	85.7586130645	73.3600162203
72.6005695553	72.6005695553	84.5625378864	85.9251738217	85.9251738217	73.5046336883
72.7434225966	72.7434225966	84.5625378864	86.0924986003	86.0924986003	73.649265618
72.8862613541	72.8862613541	84.5625378864	86.2603100587	86.2603100587	73.793883086
73.0291001115	73.0291001115	84.5625378864	86.4285111754	86.4285111754	73.938500554
73.1719531529	73.1719531529	85.4920185896	85.6744575455	85.6744575455	73.4891545061
73.3147919104	73.3147919104	85.4920185896	85.8103160374	85.8103160374	73.6326124714
73.4576306678	73.4576306678	85.4920185896	85.9554987276	85.9554987276	73.7760704367
73.6004694253	73.6004694253	85.4920185896	86.10722578	86.10722578	73.919528402
73.7433224666	73.7433224666	85.4920185896	86.263541815	86.263541815	74.0630007131
73.8861612241	73.8861612241	85.4920185896	86.4230506601	86.4230506601	74.2064586784
74.0289999816	74.0289999816	85.4920185896	86.5848025181	86.5848025181	74.3499166437
74.171838739	74.171838739	85.4920185896	86.7481430671	86.7481430671	74.4933746091
74.3146917804	74.3146917804	85.4920185896	86.9126042452	86.9126042452	74.6368469202
74.4575305379	74.4575305379	85.4920185896	87.0778243215	87.0778243215	74.7803048855
74.6003692953	74.6003692953	85.4920185896	87.243576669	87.243576669	74.9237628508
74.7432223367	74.7432223367	86.4214992928	86.5692484636	86.5692484636	75.3412580828
74.8860610941	74.8860610941	86.4214992928	86.7078482302	86.7078482302	75.4852397222
75.0288998516	75.0288998516	86.4214992928	86.8544183289	86.8544183289	75.6292213617
75.1717386091	75.1717386091	86.4214992928	87.006563312	87.006563312	75.7732030012
75.3145916504	75.3145916504	86.4214992928	87.1626697066	87.1626697066	75.9171990388
75.4574304079	75.4574304079	86.4214992928	87.3214832966	87.3214832966	76.0611806782
75.6002691654	75.6002691654	86.4214992928	87.4822397516	87.4822397516	76.2051623177
75.7431222067	75.7431222067	86.4214992928	87.6443432328	87.6443432328	76.3491583553
75.8859609642	75.8859609642	86.4214992928	87.8073906812	87.8073906812	76.4931399948
76.0287997216	76.0287997216	86.4214992928	87.9710986394	87.9710986394	76.6371216342
76.1716384791	76.1716384791	86.4214992928	88.1352814422	88.1352814422	76.7811032737
76.3144915204	76.3144915204	86.4214992928	88.2997977569	88.2997977569	76.9250993113
76.4573302779	76.4573302779	87.3610830471	87.6071745973	87.6071745973	77.4460115688
76.6001690354	76.6001690354	87.3610830471	87.7457401764	87.7457401764	77.5906973958
76.7430220767	76.7430220767	87.3610830471	87.8917763889	87.8917763889	77.7353976914
76.8858608342	76.8858608342	87.3610830471	88.0430369867	88.0430369867	77.8800835184
77.0286995917	77.0286995917	87.3610830471	88.1979478333	88.1979478333	78.0247693455
77.1715383491	77.1715383491	87.3610830471	88.3554291288	88.3554291288	78.1694551725
77.3143913905	77.3143913905	87.3610830471	88.5147434248	88.5147434248	78.3141554681
77.4572301479	77.4572301479	87.3610830471	88.6752876463	88.6752876463	78.4588412951
77.6000689054	77.6000689054	87.3610830471	88.8367217022	88.8367217022	78.6035271222
77.7429076629	77.7429076629	87.3610830471	88.9987739315	88.9987739315	78.7482129492
77.8857607042	77.8857607042	87.3610830471	89.1612891199	89.1612891199	78.8929132448
78.0285994617	78.0285994617	88.3006668014	88.4746155811	88.4746155811	79.0169860255
78.1714382192	78.1714382192	88.3006668014	88.6135705729	88.6135705729	79.1616341184
78.3142912605	78.3142912605	88.3006668014	88.7593663313	88.7593663313	79.3062966761
78.457130018	78.457130018	88.3006668014	88.9099570561	88.9099570561	79.450944769
78.5999687754	78.5999687754	88.3006668014	89.0638970086	89.0638970086	79.5955928619
78.7428218168	78.7428218168	88.3006668014	89.2202082455	89.2202082455	79.7402554196
78.8856605743	78.8856605743	88.3006668014	89.3781616997	89.3781616997	79.8849035125
79.0284993317	79.0284993317	88.3006668014	89.5372605909	89.5372605909	80.0295516054
79.1713380892	79.1713380892	88.3006668014	89.6971771326	89.6971771326	80.1741996983
79.3141911305	79.3141911305	88.3006668014	89.8576846763	89.8576846763	80.318862256
79.457029888	79.457029888	88.3006668014	90.0185645727	90.0185645727	80.4635103488
79.5998686455	79.5998686455	88.3006668014	90.1797329485	90.1797329485	80.6081584417
79.7427216868	79.7427216868	89.2503536068	89.4464079459	89.4464079459	80.7059150414
79.8855604443	79.8855604443	89.2503536068	89.5846821925	89.5846821925	80.8504791143
80.0283992018	80.0283992018	89.2503536068	89.7294843049	89.7294843049	80.9950431871
80.1712522431	80.1712522431	89.2503536068	89.8788582409	89.8788582409	81.1396217163
80.3140910006	80.3140910006	89.2503536068	90.0314381723	90.0314381723	81.2841857891
80.456929758	80.456929758	89.2503536068	90.1862595048	90.1862595048	81.4287498619
80.5997685155	80.5997685155	89.2503536068	90.3426536905	90.3426536905	81.5733139348
80.7426215569	80.7426215569	89.2503536068	90.5001666646	90.5001666646	81.717892464
80.8854603143	80.8854603143	89.2503536068	90.6584383091	90.6584383091	81.8624565368
81.0282990718	81.0282990718	89.2503536068	90.8172560617	90.8172560617	82.0070206096
81.1711521131	81.1711521131	89.2503536068	90.9764640301	90.9764640301	82.1515991389
81.3139908706	81.3139908706	89.2503536068	91.135930041	91.135930041	82.2961632117
81.4568296281	81.4568296281	90.2000404122	90.4201347571	90.4201347571	82.4688036561
81.5996683855	81.5996683855	90.2000404122	90.559220679	90.559220679	82.6134169622
81.7425214269	81.7425214269	90.2000404122	90.7041135102	90.7041135102	82.7580447298
81.8853601844	81.8853601844	90.2000404122	90.8530503145	90.8530503145	82.902658036
82.0281989418	82.0281989418	90.2000404122	91.0048255728	91.0048255728	83.0472713421
82.1710519832	82.1710519832	90.2000404122	91.1586165893	91.1586165893	83.1918991097
82.3138907406	82.3138907406	90.2000404122	91.313779415	91.313779415	83.3365124158
82.4567294981	82.4567294981	90.2000404122	91.469931078	91.469931078	83.481125722
82.5995682556	82.5995682556	90.2000404122	91.6267572237	91.6267572237	83.6257390282
82.7424212969	82.7424212969	90.2000404122	91.7840881057	91.7840881057	83.7703667957
82.8852600544	82.8852600544	90.2000404122	91.9417343126	91.9417343126	83.9149801019
83.0280988119	83.0280988119	90.2000404122	92.0996258477	92.0996258477	84.0595934081
83.1709518532	83.1709518532	91.1598302687	91.3471960471	91.3471960471	84.2664309465
83.3137906107	83.3137906107	91.1598302687	91.4859640711	91.4859640711	84.4111510925
83.4566293681	83.4566293681	91.1598302687	91.6301231382	91.6301231382	84.5558712384
83.5994681256	83.5994681256	91.1598302687	91.7780559985	91.7780559985	84.7005913844
83.7423211669	83.7423211669	91.1598302687	91.9286424935	91.9286424935	84.8453260024
83.8851599244	83.8851599244	91.1598302687	92.081069741	92.081069741	84.9900461484
84.0279986819	84.0279986819	91.1598302687	92.2347984785	92.2347984785	85.1347662943
84.1708517232	84.1708517232	91.1598302687	92.3894597286	92.3894597286	85.2795009123
84.3136904807	84.3136904807	91.1598302687	92.5447365351	92.5447365351	85.4242210583
84.4565292382	84.4565292382	91.1598302687	92.700458821	92.700458821	85.5689412043
84.5993822795	84.5993822795	91.1598302687	92.8565134966	92.8565134966	85.7136758222
84.742221037	84.742221037	91.1598302687	93.0127833179	93.0127833179	85.8583959682
84.8850597944	84.8850597944	92.1196201253	92.2270908124	92.2270908124	85.8143958976
85.0279128358	85.0279128358	92.1196201253	92.3657290114	92.3657290114	85.9588129184
85.1707515933	85.1707515933	92.1196201253	92.5092676515	92.5092676515	86.1032154989
85.3135903507	85.3135903507	92.1196201253	92.6562629681	92.6562629681	86.2476180794
85.4564433921	85.4564433921	92.1196201253	92.8056952437	92.8056952437	86.3920351002
85.5992821495	85.5992821495	92.1196201253	92.9568238651	92.9568238651	86.5364376808
85.742120907	85.742120907	92.1196201253	93.1091237533	93.1091237533	86.6808402613
85.8849739484	85.8849739484	92.1196201253	93.2622834107	93.2622834107	86.8252572821
86.0278127058	86.0278127058	92.1196201253	93.416015157	93.416015157	86.9696598626
86.1706514633	86.1706514633	92.1196201253	93.5701487389	93.5701487389	87.1140624431
86.3135045046	86.3135045046	92.1196201253	93.7245999034	93.7245999034	87.2584794639
86.4563432621	86.4563432621	92.1196201253	93.8792226451	93.8792226451	87.4028820445
86.5991820196	86.5991820196	92.1196201253	94.0339896522	94.0339896522	87.547284625
86.7420350609	86.7420350609	93.0895130329	93.1840724564	93.1840724564	86.956840498
86.8848738184	86.8848738184	93.0895130329	93.3221969622	93.3221969622	87.1000329772
87.0277125759	87.0277125759	93.0895130329	93.4648783636	93.4648783636	87.2432254564
87.1705513333	87.1705513333	93.0895130329	93.6107576709	93.6107576709	87.3864179356
87.3134043747	87.3134043747	93.0895130329	93.7588866348	93.7588866348	87.529624734
87.4562431321	87.4562431321	93.0895130329	93.9085679351	93.9085679351	87.6728172132
87.5990818896	87.5990818896	93.0895130329	94.059348236	94.059348236	87.8160096924
87.7419349309	87.7419349309	93.0895130329	94.2109157946	94.2109157946	87.9592164908
87.8847736884	87.8847736884	93.0895130329	94.3630121009	94.3630121009	88.10240897
88.0276124459	88.0276124459	93.0895130329	94.5154956786	94.5154956786	88.2456014492
88.1704512034	88.1704512034	93.0895130329	94.6682232226	94.6682232226	88.3887939284
88.3133042447	88.3133042447	93.0895130329	94.8211676325	94.8211676325	88.5320007268
88.4561430022	88.4561430022	93.0895130329	94.9742263891	94.9742263891	88.675193206
88.5989817596	88.5989817596	94.0594059406	94.1899708398	94.1899708398	89.0024670107
88.7418205171	88.7418205171	94.0594059406	94.3296048246	94.3296048246	89.1459562648
88.8846735584	88.8846735584	94.0594059406	94.4728750948	94.4728750948	89.2894598677
89.0275123159	89.0275123159	94.0594059406	94.6186896235	94.6186896235	89.4329491217
89.1703510734	89.1703510734	94.0594059406	94.7662838355	94.7662838355	89.5764383757
89.3132041147	89.3132041147	94.0594059406	94.9151623866	94.9151623866	89.7199419787
89.4560428722	89.4560428722	94.0594059406	95.0648823508	95.0648823508	89.8634312327
89.5988816297	89.5988816297	94.0594059406	95.2152316951	95.2152316951	90.0069204867
89.741734671	89.741734671	94.0594059406	95.3660114468	95.3660114468	90.1504240897
89.8845734285	89.8845734285	94.0594059406	95.5170917357	95.5170917357	90.2939133437
90.0274121859	90.0274121859	94.0594059406	95.6683875976	95.6683875976	90.4374025977
90.1702509434	90.1702509434	94.0594059406	95.8198273409	95.8198273409	90.5808918517
90.3131039848	90.3131039848	94.0594059406	95.9713831305	95.9713831305	90.7243954547
90.4559427422	90.4559427422	95.0394018994	95.1695744989	95.1695744989	90.8041968721
90.5987814997	90.5987814997	95.0394018994	95.3095580773	95.3095580773	90.9475855568
90.741634541	90.741634541	95.0394018994	95.4526099044	95.4526099044	91.0909885804
90.8844732985	90.8844732985	95.0394018994	95.5978082044	95.5978082044	91.2343772651
91.027312056	91.027312056	95.0394018994	95.744501521	95.744501521	91.3777659498
91.1701508134	91.1701508134	95.0394018994	95.892264431	95.892264431	91.5211546345
91.3130038548	91.3130038548	95.0394018994	96.0407705817	96.0407705817	91.6645576581
91.4558426123	91.4558426123	95.0394018994	96.1897765369	96.1897765369	91.8079463428
91.5986813697	91.5986813697	95.0394018994	96.3391549865	96.3391549865	91.9513350275
91.7415344111	91.7415344111	95.0394018994	96.4887922342	96.4887922342	92.0947380511
91.8843731685	91.8843731685	95.0394018994	96.6386013038	96.6386013038	92.2381267358
92.027211926	92.027211926	95.0394018994	96.788539932	96.788539932	92.3815154205
92.1700649674	92.1700649674	95.0394018994	96.9385800596	96.9385800596	92.5249184441
92.3129037248	92.3129037248	96.0193978582	96.1359155481	96.1359155481	92.6346087801
92.4557424823	92.4557424823	96.0193978582	96.2764635388	96.2764635388	92.7779453223
92.5985812398	92.5985812398	96.0193978582	96.4194541154	96.4194541154	92.9212818644
92.7414342811	92.7414342811	96.0193978582	96.5641658758	96.5641658758	93.0646327402
92.8842730386	92.8842730386	96.0193978582	96.7100732025	96.7100732025	93.2079692824
93.027111796	93.027111796	96.0193978582	96.8568074744	96.8568074744	93.3513058246
93.1699505535	93.1699505535	96.0193978582	97.0041416184	97.0041416184	93.4946423667
93.3128035949	93.3128035949	96.0193978582	97.151905417	97.151905417	93.6379932425
93.4556423523	93.4556423523	96.0193978582	97.2999407968	97.2999407968	93.7813297847
93.5984811098	93.5984811098	96.0193978582	97.4481769931	97.4481769931	93.9246663269
93.7413198673	93.7413198673	96.0193978582	97.5965568732	97.5965568732	94.068002869
93.8841729086	93.8841729086	96.0193978582	97.7450378251	97.7450378251	94.2113537448
94.0270116661	94.0270116661	96.0193978582	97.893590503	97.893590503	94.354690287
94.1698504235	94.1698504235	97.0094968681	97.0636526123	97.0636526123	94.2937229608
94.3127034649	94.3127034649	97.0094968681	97.2046128305	97.2046128305	94.4367639133
94.4555422224	94.4555422224	97.0094968681	97.3474173946	97.3474173946	94.5797905632
94.5983809798	94.5983809798	97.0094968681	97.4915436774	97.4915436774	94.7228172131
94.7412197373	94.7412197373	97.0094968681	97.6365950411	97.6365950411	94.865843863
94.8840727786	94.8840727786	97.0094968681	97.7822880391	97.7822880391	95.0088848155
95.0269115361	95.0269115361	97.0094968681	97.9284374659	97.9284374659	95.1519114654
95.1697502936	95.1697502936	97.0094968681	98.074886918	98.074886918	95.2949381152
95.312589051	95.312589051	97.0094968681	98.2215654563	98.2215654563	95.4379647651
95.4554420924	95.4554420924	97.0094968681	98.3684019557	98.3684019557	95.5810057176
95.5982808499	95.5982808499	97.0094968681	98.515353122	98.515353122	95.7240323675
95.7411196073	95.7411196073	97.0094968681	98.662361644	98.662361644	95.8670590174
95.8839726487	95.8839726487	97.0094968681	98.8094570452	98.8094570452	96.0100999699
96.0268114061	96.0268114061	97.0094968681	98.9565665125	98.9565665125	96.1531266198
96.1696501636	96.1696501636	97.999595878	98.1296068792	98.1296068792	96.2811706683
96.3125032049	96.3125032049	97.999595878	98.2712319424	98.2712319424	96.4241893653
96.4553419624	96.4553419624	97.999595878	98.4140783104	98.4140783104	96.5671937618
96.5981807199	96.5981807199	97.999595878	98.557778068	98.557778068	96.7101981583
96.7410194774	96.7410194774	97.999595878	98.7020903981	98.7020903981	96.8532025549
96.8838725187	96.8838725187	97.999595878	98.8468308871	98.8468308871	96.9962212518
97.0267112762	97.0267112762	97.999595878	98.9918712267	98.9918712267	97.1392256484
97.1695500336	97.1695500336	97.999595878	99.1370973524	99.1370973524	97.2822300449
97.3123887911	97.3123887911	97.999595878	99.2824956182	99.2824956182	97.4252344414
97.4552418324	97.4552418324	97.999595878	99.4279944203	99.4279944203	97.5682531384
97.5980805899	97.5980805899	97.999595878	99.5735504826	99.5735504826	97.7112575349
97.7409193474	97.7409193474	97.999595878	99.719164164	99.719164164	97.8542619314
97.8837723887	97.8837723887	97.999595878	99.8648211854	99.8648211854	97.9972806284
98.0266111462	98.0266111462	97.999595878	99.0	99.0	98.1402850249
98.1694499037	98.1694499037	98.999797939	99.1499163766	99.1499163766	98.1696041503
98.3122886611	98.3122886611	98.999797939	99.2920617229	99.2920617229	98.3124431322
98.4551417025	98.4551417025	98.999797939	99.4348465786	99.4348465786	98.455296398
98.5979804599	98.5979804599	98.999797939	99.578058037	99.578058037	98.5981353799
98.7408192174	98.7408192174	98.999797939	99.7215973466	99.7215973466	98.7409743618
98.8836579749	98.8836579749	98.999797939	99.8653362727	99.8653362727	98.8838133437
99.0265110162	99.0265110162	98.999797939	99.0	99.0	99.0266666095
99.1693497737	99.1693497737	98.999797939	99.0	99.0	99.1695055914
99.3121885312	99.3121885312	98.999797939	99.0	99.0	99.3123445733
99.4550415725	99.4550415725	98.999797939	99.0	99.0	99.4551978391
99.59788033	99.59788033	98.999797939	99.0	99.0	99.598036821
99.7407190874	99.7407190874	98.999797939	99.0	99.0	99.7408758029
99.8835578449	99.8835578449	98.999797939	99.0	99.0	99.8837147848
100.0	100.0	100.0	99.0	99.0	99.0
100.0	100.0	100.0	99.0	99.0	99.0


==> charts/neat_complexity/quadratic.dat <==
TIME	OPT	HADOOP	TASK_RATIO	JOB_RATIO	FIT
0.0	0.0	0.0	0.0	0.0	0.0
3.24792297148	3.24792297148	8.78787878788	10.8284240195	10.8284240195	3.2281703981
4.0858560977	4.0858560977	8.78787878788	13.6220540625	13.6220540625	4.06100754891
4.92370543898	4.92370543898	8.78787878788	16.4154047705	16.4154047705	4.89376142434
5.76155478027	5.76155478027	13.8282828283	17.4199186837	17.4199186837	5.59646467113
6.59940412155	6.59940412155	13.8282828283	19.1402139866	19.1402139866	6.41030649283
7.43733724777	7.43733724777	13.8282828283	20.9723643082	20.9723643082	7.22422969872
8.27518658905	8.27518658905	18.2424242424	21.456207543	21.456207543	8.21814653824
9.11303593033	9.11303593033	18.2424242424	22.8041705716	22.8041705716	9.05022066606
9.95096905655	9.95096905655	18.2424242424	24.3073207671	24.3073207671	9.88237800129
10.7888183978	10.7888183978	22.3131313131	24.7075798975	24.7075798975	10.9672298137
11.6266677391	11.6266677391	22.3131313131	25.9389136042	25.9389136042	11.8189344153
12.4646008653	12.4646008653	22.3131313131	27.314706012	27.314706012	12.6707241874
13.3024502066	13.3024502066	22.3131313131	28.7929621193	28.7929621193	13.522428789
14.1402995479	14.1402995479	26.2727272727	29.1372377728	29.1372377728	14.3737171571
14.9782326741	14.9782326741	26.2727272727	30.3222020191	30.3222020191	15.2254822638
15.8160820154	15.8160820154	26.2727272727	31.6297789417	31.6297789417	16.0771622024
16.6539313567	16.6539313567	29.4545454545	31.9447792617	31.9447792617	15.7415898871
17.4918644829	17.4918644829	29.4545454545	33.0631010148	33.0631010148	16.5336190689
18.3297138242	18.3297138242	29.4545454545	34.2968987606	34.2968987606	17.3255690557
19.1675631655	19.1675631655	32.8181818182	34.5997310921	34.5997310921	19.1088053645
20.0054125067	20.0054125067	32.8181818182	35.6867316818	35.6867316818	19.9440862945
20.843345633	20.843345633	32.8181818182	36.8774014515	36.8774014515	20.7794507527
21.6811949742	21.6811949742	35.7575757576	37.2032439908	37.2032439908	21.5101278112
22.5190443155	22.5190443155	35.7575757576	38.2731977113	38.2731977113	22.3413664233
23.3569774417	23.3569774417	35.7575757576	39.4346492692	39.4346492692	23.1726881592
24.194826783	24.194826783	35.7575757576	40.6609142802	40.6609142802	24.0039267712
25.0326761243	25.0326761243	38.8282828283	40.9718670077	40.9718670077	25.1298873343
25.8706092505	25.8706092505	38.8282828283	42.0419283729	42.0419283729	25.9710744671
26.7084585918	26.7084585918	38.8282828283	43.188339823	43.188339823	26.8121774896
27.5463079331	27.5463079331	42.0202020202	43.3640387669	43.3640387669	27.7311852898
28.3842410593	28.3842410593	42.0202020202	44.3774192915	44.3774192915	28.5747422137
29.2220904006	29.2220904006	42.0202020202	45.4695379192	45.4695379192	29.4182147903
30.0599397419	30.0599397419	44.6666666667	45.7414636758	45.7414636758	30.2599007291
30.8977890832	30.8977890832	44.6666666667	46.7509203761	46.7509203761	31.1033235075
31.7357222094	31.7357222094	44.6666666667	47.8297214639	47.8297214639	31.9468306281
32.5735715507	32.5735715507	44.6666666667	48.9575108707	48.9575108707	32.7902534064
33.4114208919	33.4114208919	47.3939393939	49.1821192257	49.1821192257	33.6181380264
34.2493540182	34.2493540182	47.3939393939	50.1902499217	50.1902499217	34.4612554618
35.0872033594	35.0872033594	47.3939393939	51.25770652	51.25770652	35.3042885938
35.9250527007	35.9250527007	50.202020202	51.3729338298	51.3729338298	36.0788560504
36.7629858269	36.7629858269	50.202020202	52.3397818987	52.3397818987	36.9203765596
37.6008351682	37.6008351682	50.202020202	53.3681368993	53.3681368993	37.7618129251
38.4386845095	38.4386845095	50.202020202	54.4402753946	54.4402753946	38.6032492907
39.2766176357	39.2766176357	53.0909090909	54.5084888449	54.5084888449	39.4893282217
40.114466977	40.114466977	53.0909090909	55.4673923621	55.4673923621	40.3317151081
40.9523163183	40.9523163183	53.0909090909	56.4811690533	56.4811690533	41.1741019945
41.7902494445	41.7902494445	53.0909090909	57.5338578644	57.5338578644	42.0165731196
42.6280987858	42.6280987858	56.0606060606	57.4775102493	57.4775102493	42.6687107303
43.4659481271	43.4659481271	56.0606060606	58.4107782624	58.4107782624	43.5073582937
44.3038812533	44.3038812533	56.0606060606	59.3974447397	59.3974447397	44.3460897219
45.1417305946	45.1417305946	58.3434343434	59.502121522	59.502121522	44.9505218132
45.9795799359	45.9795799359	58.3434343434	60.429784282	60.429784282	45.7848222398
46.8175130621	46.8175130621	58.3434343434	61.4057625252	61.4057625252	46.6192060964
47.6553624034	47.6553624034	60.6666666667	61.5320538271	61.5320538271	47.7059249312
48.4932117446	48.4932117446	60.6666666667	62.4564447711	62.4564447711	48.544663234
49.3310610859	49.3310610859	60.6666666667	63.423919132	63.423919132	49.3834015367
50.1689942121	50.1689942121	60.6666666667	64.4219824201	64.4219824201	50.2222237133
51.0068435534	51.0068435534	63.0404040404	64.4801618404	64.4801618404	51.0636174148
51.8446928947	51.8446928947	63.0404040404	65.4030675177	65.4030675177	51.9023993357
52.6826260209	52.6826260209	63.0404040404	66.3636181335	66.3636181335	52.7412651348
53.5204753622	53.5204753622	65.4545454545	66.3794447181	66.3794447181	53.5069364753
54.3583247035	54.3583247035	65.4545454545	67.2826792607	67.2826792607	54.3445738687
55.1962578297	55.1962578297	65.4545454545	68.2236186681	68.2236186681	55.1822950259
56.034107171	56.034107171	65.4545454545	69.190930074	69.190930074	56.0199324194
56.8719565123	56.8719565123	67.9191919192	69.1771628787	69.1771628787	56.8943132089
57.7098058536	57.7098058536	67.9191919192	70.079308959	70.079308959	57.7324919137
58.5477389798	58.5477389798	67.9191919192	71.0139713743	71.0139713743	58.5707544363
59.3855883211	59.3855883211	70.4242424242	70.9608436178	70.9608436178	59.5629999571
60.2234376623	60.2234376623	70.4242424242	71.8465564358	71.8465564358	60.4033523337
61.0613707886	61.0613707886	70.4242424242	72.7644597981	72.7644597981	61.2437887455
61.8992201298	61.8992201298	70.4242424242	73.7049773683	73.7049773683	62.0841411221
62.7370694711	62.7370694711	72.9797979798	73.6334117406	73.6334117406	63.1373607147
63.5749188124	63.5749188124	72.9797979798	74.5197576986	74.5197576986	63.9805559186
64.4128519386	64.4128519386	72.9797979798	75.4332722047	75.4332722047	64.823835442
65.2507012799	65.2507012799	72.9797979798	76.3658399783	76.3658399783	65.6670306459
66.0885506212	66.0885506212	75.5757575758	76.1962353387	76.1962353387	66.4422130108
66.9264837474	66.9264837474	75.5757575758	77.0725348607	77.0725348607	67.2846302032
67.7643330887	67.7643330887	75.5757575758	77.9739793975	77.9739793975	68.1269631623
68.60218243	68.60218243	75.5757575758	78.8931113094	78.8931113094	68.9692961213
69.4400317712	69.4400317712	78.2222222222	78.6550454066	78.6550454066	69.7623855551
70.2779648975	70.2779648975	78.2222222222	79.5222917255	79.5222917255	70.6042085256
71.1158142387	71.1158142387	78.2222222222	80.4124121545	80.4124121545	71.4459473223
71.95366358	71.95366358	78.2222222222	81.3188041035	81.3188041035	72.287686119
72.7915967062	72.7915967062	78.2222222222	82.2368308959	82.2368308959	73.1295090895
73.6294460475	73.6294460475	80.9090909091	81.9675969108	81.9675969108	74.0040758238
74.4672953888	74.4672953888	80.9090909091	82.8331884111	82.8331884111	74.8461881784
75.3051447301	75.3051447301	80.9090909091	83.7176485053	83.7176485053	75.6883005331
76.1430778563	76.1430778563	80.9090909091	84.6156138038	84.6156138038	76.5304970989
76.9809271976	76.9809271976	83.6464646465	84.2809364548	84.2809364548	77.3536535776
77.8187765389	77.8187765389	83.6464646465	85.1366983763	85.1366983763	78.1955596192
78.6567096651	78.6567096651	83.6464646465	86.0098305535	86.0098305535	79.0375498514
79.4945590064	79.4945590064	85.4949494949	86.0398263593	86.0398263593	79.9448773981
80.3324083477	80.3324083477	85.4949494949	86.8989850835	86.8989850835	80.7874729632
81.1702576889	81.1702576889	85.4949494949	87.7716724122	87.7716724122	81.6300685283
82.0081908152	82.0081908152	87.3636363636	87.7924827002	87.7924827002	82.482686788
82.8460401564	82.8460401564	87.3636363636	88.6502275441	88.6502275441	83.3253838907
83.6838894977	83.6838894977	87.3636363636	89.5190072186	89.5190072186	84.1680809933
84.5218226239	84.5218226239	89.2525252525	89.5188427094	89.5188427094	85.0941160096
85.3596719652	85.3596719652	89.2525252525	90.3735066299	90.3735066299	85.9376383904
86.1975213065	86.1975213065	89.2525252525	91.2373415112	91.2373415112	86.7811607711
87.0353706478	87.0353706478	89.2525252525	92.1078415291	92.1078415291	87.6246831519
87.873303774	87.873303774	91.1616161616	92.0870510432	92.0870510432	88.3827777647
88.7111531153	88.7111531153	91.1616161616	92.9408408422	92.9408408422	89.2254848094
89.5490024566	89.5490024566	91.1616161616	93.8015941416	93.8015941416	90.0681918541
90.3869355828	90.3869355828	93.0909090909	93.7324707281	93.7324707281	90.7142887174
91.2247849241	91.2247849241	93.0909090909	94.5806230802	94.5806230802	91.5551724863
92.0626342654	92.0626342654	93.0909090909	95.4347033074	95.4347033074	92.3960562551
92.9004836066	92.9004836066	95.0404040404	95.3376594232	95.3376594232	93.0732122517
93.7384167329	93.7384167329	95.0404040404	96.1822755385	96.1822755385	93.9127033359
94.5762660741	94.5762660741	95.0404040404	97.031124284	97.031124284	94.7521104794
95.4141154154	95.4141154154	95.0404040404	97.8830644295	97.8830644295	95.5915176229
96.2520485416	96.2520485416	97.0101010101	97.7780331176	97.7780331176	96.4138514463
97.0898978829	97.0898978829	97.0101010101	98.6208557588	98.6208557588	97.2531092403
97.9277472242	97.9277472242	97.0101010101	99.465991078	99.465991078	98.0923670343
98.7656803504	98.7656803504	99.0	99.3213155777	99.3213155777	98.8383890047
99.6035296917	99.6035296917	99.0	99.0	99.0	99.6768551483
100.0	100.0	100.0	99.0	99.0	99.0
100.0	100.0	100.0	99.0	99.0	99.0


==> charts/neat_complexity/quartic.dat <==
TIME	OPT	HADOOP	TASK_RATIO	JOB_RATIO	FIT
0.0	0.0	0.0	0.0	0.0	0.0
0.41053390545	0.41053390545	10.4489795918	11.9117386505	11.9117386505	0.426128243392
0.527963512273	0.527963512273	10.4489795918	15.3189865482	15.3189865482	0.548018473196
0.645404862055	0.645404862055	10.4489795918	18.7265751707	18.7265751707	0.669920892022
0.762834468878	0.762834468878	13.9591836735	18.3522757771	18.3522757771	0.798160327742
0.8802640757	0.8802640757	13.9591836735	19.6520047609	19.6520047609	0.921027944888
0.997705425483	0.997705425483	13.9591836735	21.2047699626	21.2047699626	1.0439078488
1.1151350323	1.1151350323	16.3265306122	20.4421138285	20.4421138285	1.11503015133
1.23256463913	1.23256463913	16.3265306122	21.2165743243	21.2165743243	1.23244871363
1.35000598891	1.35000598891	16.3265306122	22.2865185202	22.2865185202	1.34987901778
1.46743559573	1.46743559573	16.3265306122	23.5500643578	23.5500643578	1.46729758009
1.58486520255	1.58486520255	18.8571428571	22.5464416973	22.5464416973	1.60716003891
1.70230655234	1.70230655234	18.8571428571	23.0809770295	23.0809770295	1.72625347599
1.81973615916	1.81973615916	18.8571428571	23.8886131211	23.8886131211	1.84533500492
1.93716576598	1.93716576598	18.8571428571	24.8764951774	24.8764951774	1.96441653385
2.05460711576	2.05460711576	20.6530612245	24.3504098646	24.3504098646	2.09510468878
2.17203672259	2.17203672259	20.6530612245	24.9202401418	24.9202401418	2.21484890555
2.28946632941	2.28946632941	20.6530612245	25.6933169569	25.6933169569	2.33459312232
2.40689593623	2.40689593623	20.6530612245	26.6040434667	26.6040434667	2.4543373391
2.52433728601	2.52433728601	22.5306122449	25.9067282581	25.9067282581	2.55139742555
2.64176689284	2.64176689284	22.5306122449	26.3621321634	26.3621321634	2.67008584258
2.75919649966	2.75919649966	22.5306122449	27.0111255958	27.0111255958	2.78877425962
2.87663784944	2.87663784944	22.5306122449	27.7913664984	27.7913664984	2.90747454549
2.99406745626	2.99406745626	24.4897959184	26.9283739283	26.9283739283	3.02334107962
3.11149706309	3.11149706309	24.4897959184	27.2749357415	27.2749357415	3.14191882026
3.22893841287	3.22893841287	24.4897959184	27.8108118769	27.8108118769	3.26050841866
3.34636801969	3.34636801969	24.4897959184	28.4746182724	28.4746182724	3.3790861593
3.46379762651	3.46379762651	24.4897959184	29.2270923914	29.2270923914	3.49766389993
3.58122723333	3.58122723333	24.4897959184	30.0419054674	30.0419054674	3.61624164057
3.69866858312	3.69866858312	26.5306122449	29.0704746891	29.0704746891	3.70642768407
3.81609818994	3.81609818994	26.5306122449	29.366650039	29.366650039	3.8241036358
3.93352779676	3.93352779676	26.5306122449	29.8339210121	29.8339210121	3.94177958753
4.05096914655	4.05096914655	27.5918367347	29.3702971511	29.3702971511	3.62534887822
4.16839875337	4.16839875337	27.5918367347	29.71146474	29.71146474	3.73044059281
4.28582836019	4.28582836019	27.5918367347	30.1916791511	30.1916791511	3.8355323074
4.40326970997	4.40326970997	27.5918367347	30.7674571643	30.7674571643	3.94063453116
4.52069931679	4.52069931679	28.6530612245	30.5429275499	30.5429275499	4.25035482096
4.63812892362	4.63812892362	28.6530612245	30.9650516096	30.9650516096	4.36076196386
4.75555853044	4.75555853044	28.6530612245	31.4879062231	31.4879062231	4.47116910676
4.87299988022	4.87299988022	29.7551020408	31.0974389718	31.0974389718	4.70774235363
4.99042948704	4.99042948704	29.7551020408	31.4485877914	31.4485877914	4.82118958269
5.10785909387	5.10785909387	29.7551020408	31.9093042517	31.9093042517	4.93463681174
5.22528870069	5.22528870069	29.7551020408	32.4458412022	32.4458412022	5.0480840408
5.34273005047	5.34273005047	30.8571428571	32.1557050433	32.1557050433	5.21666197521
5.46015965729	5.46015965729	30.8571428571	32.5282645058	32.5282645058	5.33132069068
5.57758926412	5.57758926412	30.8571428571	32.9929654999	32.9929654999	5.44597940615
5.6950306139	5.6950306139	30.8571428571	33.5218027817	33.5218027817	5.56064958749
5.81246022072	5.81246022072	30.8571428571	34.0955054941	34.0955054941	5.67530830295
5.92988982754	5.92988982754	32.0	33.6425498235	33.6425498235	5.77191772868
6.04733117733	6.04733117733	32.0	33.9729127085	33.9729127085	5.88623044419
6.16476078415	6.16476078415	32.0	34.3968696703	34.3968696703	6.00053172958
6.28219039097	6.28219039097	32.0	34.885836471	34.885836471	6.11483301497
6.39963174075	6.39963174075	33.1428571429	34.4612894149	34.4612894149	6.26305603016
6.51706134758	6.51706134758	33.1428571429	34.7692941904	34.7692941904	6.37797955028
6.6344909544	6.6344909544	33.1428571429	35.1682608214	35.1682608214	6.4929030704
6.75193230418	6.75193230418	33.1428571429	35.6304865398	35.6304865398	6.60783808287
6.869361911	6.869361911	33.1428571429	36.1368609238	36.1368609238	6.72276160299
6.98679151782	6.98679151782	34.3265306122	35.565413301	35.565413301	6.82311821446
7.10423286761	7.10423286761	34.3265306122	35.8352796645	35.8352796645	6.93780837099
7.22166247443	7.22166247443	34.3265306122	36.1978320549	36.1978320549	7.05248705966
7.33909208125	7.33909208125	34.3265306122	36.6247118266	36.6247118266	7.16716574832
7.45652168807	7.45652168807	34.3265306122	37.0965536984	37.0965536984	7.28184443698
7.57396303786	7.57396303786	35.5102040816	36.5901519931	36.5901519931	7.43501841697
7.69139264468	7.69139264468	35.5102040816	36.8609969447	36.8609969447	7.55029377348
7.8088222515	7.8088222515	35.5102040816	37.2159257852	37.2159257852	7.66556913
7.92626360128	7.92626360128	35.5102040816	37.6293372581	37.6293372581	7.78085601405
8.04369320811	8.04369320811	35.5102040816	38.0835783819	38.0835783819	7.89613137056
8.16112281493	8.16112281493	35.5102040816	38.5665697573	38.5665697573	8.01140672708
8.27855242175	8.27855242175	36.7346938776	37.8973420577	37.8973420577	8.09877709592
8.39599377153	8.39599377153	36.7346938776	38.1290663197	38.1290663197	8.21366811373
8.51342337836	8.51342337836	36.7346938776	38.4481699782	38.4481699782	8.32854764359
8.63085298518	8.63085298518	36.7346938776	38.8279160387	38.8279160387	8.44342717344
8.74829433496	8.74829433496	36.7346938776	39.2501098503	39.2501098503	8.55831819125
8.86572394178	8.86572394178	36.7346938776	39.7020226428	39.7020226428	8.67319772111
8.98315354861	8.98315354861	37.9591836735	39.0383181591	39.0383181591	8.63880119076
9.10059489839	9.10059489839	37.9591836735	39.2589271693	39.2589271693	8.75174064647
9.21802450521	9.21802450521	37.9591836735	39.5626045156	39.5626045156	8.86466880937
9.33545411203	9.33545411203	37.9591836735	39.9239971455	39.9239971455	8.97759697226
9.45289546182	9.45289546182	37.9591836735	40.3257786537	40.3257786537	9.09053642797
9.57032506864	9.57032506864	37.9591836735	40.7558432024	40.7558432024	9.20346459087
9.68775467546	9.68775467546	37.9591836735	41.205830863	41.205830863	9.31639275376
9.80518428228	9.80518428228	39.2244897959	40.4525932547	40.4525932547	9.62345632769
9.92262563206	9.92262563206	39.2244897959	40.6507213587	40.6507213587	9.73872103543
10.0400552389	10.0400552389	39.2244897959	40.9313456787	40.9313456787	9.85397421786
10.1574848457	10.1574848457	39.2244897959	41.2692937294	41.2692937294	9.96922740029
10.2749261955	10.2749261955	39.2244897959	41.6473380262	41.6473380262	10.084492108
10.3923558023	10.3923558023	39.2244897959	42.0534177139	42.0534177139	10.1997452905
10.5097854091	10.5097854091	39.2244897959	42.4792714525	42.4792714525	10.3149984729
10.627215016	10.627215016	40.4897959184	41.7509849694	41.7509849694	10.3333097738
10.7446563657	10.7446563657	40.4897959184	41.9455012467	41.9455012467	10.4475031768
10.8620859726	10.8620859726	40.4897959184	42.2171094429	42.2171094429	10.5616851617
10.9795155794	10.9795155794	40.4897959184	42.5422994637	42.5422994637	10.6758671465
11.0969569292	11.0969569292	40.4897959184	42.9050102792	42.9050102792	10.7900605496
11.214386536	11.214386536	40.4897959184	43.2939346022	43.2939346022	10.9042425344
11.3318161428	11.3318161428	40.4897959184	43.7013759538	43.7013759538	11.0184245193
11.4492574926	11.4492574926	41.7959183673	42.8123791086	42.8123791086	11.1575703596
11.5666870994	11.5666870994	41.7959183673	42.9677947329	42.9677947329	11.2720082697
11.6841167062	11.6841167062	41.7959183673	43.2056703836	43.2056703836	11.3864461799
11.801558056	11.801558056	41.7959183673	43.5007689541	43.5007689541	11.5008955339
11.9189876628	11.9189876628	41.7959183673	43.8357667102	43.8357667102	11.615333444
12.0364172697	12.0364172697	41.7959183673	44.1987401727	44.1987401727	11.7297713542
12.1538468765	12.1538468765	41.7959183673	44.5813725596	44.5813725596	11.8442092644
12.2712882263	12.2712882263	41.7959183673	44.977904683	44.977904683	11.9586586183
12.3887178331	12.3887178331	43.1020408163	44.2045089822	44.2045089822	12.2168249
12.5061474399	12.5061474399	43.1020408163	44.3789519478	44.3789519478	12.332625176
12.6235887897	12.6235887897	43.1020408163	44.6244935082	44.6244935082	12.4484370321
12.7410183965	12.7410183965	43.1020408163	44.9194300945	44.9194300945	12.5642373081
12.8584480033	12.8584480033	43.1020408163	45.2489308571	45.2489308571	12.6800375841
12.9758893531	12.9758893531	43.1020408163	45.602696065	45.602696065	12.7958494402
13.0933189599	13.0933189599	43.1020408163	45.9734622193	45.9734622193	12.9116497162
13.2107485668	13.2107485668	43.1020408163	46.3561949774	46.3561949774	13.0274499922
13.3281899166	13.3281899166	44.4489795918	45.398561478	45.398561478	13.3090618539
13.4456195234	13.4456195234	44.4489795918	45.534476142	45.534476142	13.4263229307
13.5630491302	13.5630491302	44.4489795918	45.7475183328	45.7475183328	13.5435840074
13.68049048	13.68049048	44.4489795918	46.014168475	46.014168475	13.6608568103
13.7979200868	13.7979200868	44.4489795918	46.3181451219	46.3181451219	13.778117887
13.9153496936	13.9153496936	44.4489795918	46.6483326792	46.6483326792	13.8953789638
14.0327910434	14.0327910434	44.4489795918	46.9969442052	46.9969442052	14.0126517666
14.1502206502	14.1502206502	44.4489795918	47.3584694321	47.3584694321	14.1299128434
14.2676502571	14.2676502571	44.4489795918	47.7290895813	47.7290895813	14.2471739201
14.3850916068	14.3850916068	45.7959183673	46.862984158	46.862984158	14.4440756447
14.5025212137	14.5025212137	45.7959183673	47.0125811302	47.0125811302	14.561986755
14.6199508205	14.6199508205	45.7959183673	47.2302340994	47.2302340994	14.6798978654
14.7373921703	14.7373921703	45.7959183673	47.4952731721	47.4952731721	14.7978207669
14.8548217771	14.8548217771	45.7959183673	47.793378132	47.793378132	14.9157318772
14.9722513839	14.9722513839	45.7959183673	48.1146572193	48.1146572193	15.0336429876
15.0896809907	15.0896809907	45.7959183673	48.4522224522	48.4522224522	15.1515540979
15.2071223405	15.2071223405	45.7959183673	48.8012776524	48.8012776524	15.2694769994
15.3245519473	15.3245519473	45.7959183673	49.1583555708	49.1583555708	15.3873881097
15.4419815542	15.4419815542	47.1836734694	48.081738286	48.081738286	15.5137393437
15.5594229039	15.5594229039	47.1836734694	48.1920874775	48.1920874775	15.6317264351
15.6768525108	15.6768525108	47.1836734694	48.3773301294	48.3773301294	15.749701729
15.7942821176	15.7942821176	47.1836734694	48.6146101181	48.6146101181	15.8676770228
15.9117117244	15.9117117244	47.1836734694	48.8882346404	48.8882346404	15.9856523167
16.0291530742	16.0291530742	47.1836734694	49.1873286327	49.1873286327	16.103639408
16.146582681	16.146582681	47.1836734694	49.5042379197	49.5042379197	16.2216147019
16.2640240308	16.2640240308	47.1836734694	49.833713952	49.833713952	16.3396017933
16.3814536376	16.3814536376	47.1836734694	50.1719871675	50.1719871675	16.4575770871
16.4988832444	16.4988832444	47.1836734694	50.516453599	50.516453599	16.575552381
16.6163128513	16.6163128513	48.5714285714	49.5143922213	49.5143922213	16.704770805
16.733754201	16.733754201	48.5714285714	49.6350698024	49.6350698024	16.8228373609
16.8511838079	16.8511838079	48.5714285714	49.8230331227	49.8230331227	16.9408921114
16.9686134147	16.9686134147	48.5714285714	50.0578175253	50.0578175253	17.0589468619
17.0860547645	17.0860547645	48.5714285714	50.3253324922	50.3253324922	17.1770134179
17.2034843713	17.2034843713	48.5714285714	50.6157134239	50.6157134239	17.2950681684
17.3209139781	17.3209139781	48.5714285714	50.9221897242	50.9221897242	17.4131229188
17.4383553279	17.4383553279	48.5714285714	51.2399862394	51.2399862394	17.5311894748
17.5557849347	17.5557849347	48.5714285714	51.5656948204	51.5656948204	17.6492442253
17.6732145415	17.6732145415	48.5714285714	51.8969925707	51.8969925707	17.7672989758
17.7906441484	17.7906441484	48.5714285714	52.2322219686	52.2322219686	17.8853537263
17.9080854981	17.9080854981	50.0	51.0566508978	51.0566508978	18.0876785202
18.025515105	18.025515105	50.0	51.1492713173	51.1492713173	18.2062857816
18.1429447118	18.1429447118	50.0	51.3132316881	51.3132316881	18.3248930429
18.2603860616	18.2603860616	50.0	51.5267933149	51.5267933149	18.443512165
18.3778156684	18.3778156684	50.0	51.7749463975	51.7749463975	18.5621194264
18.4952452752	18.4952452752	50.0	52.0473003764	52.0473003764	18.6807266877
18.612686625	18.612686625	50.0	52.3366806627	52.3366806627	18.7993458098
18.7301162318	18.7301162318	50.0	52.6379743293	52.6379743293	18.9179530711
18.8475458386	18.8475458386	50.0	52.9476345556	52.9476345556	19.0365603325
18.9649871884	18.9649871884	50.0	53.2632373248	53.2632373248	19.1551794546
19.0824167953	19.0824167953	50.0	53.5829482527	53.5829482527	19.2737867159
19.1998464021	19.1998464021	51.4285714286	52.4683747409	52.4683747409	19.3595906351
19.3172760089	19.3172760089	51.4285714286	52.5681728777	52.5681728777	19.4779972655
19.4347173587	19.4347173587	51.4285714286	52.7331540098	52.7331540098	19.5964157366
19.5521469655	19.5521469655	51.4285714286	52.9434303639	52.9434303639	19.714822367
19.6695765723	19.6695765723	51.4285714286	53.1853719826	53.1853719826	19.8332289974
19.7870179221	19.7870179221	51.4285714286	53.4495173397	53.4495173397	19.9516474684
19.9044475289	19.9044475289	51.4285714286	53.7291769092	53.7291769092	20.0700540988
20.0218771358	20.0218771358	51.4285714286	54.0197568461	54.0197568461	20.1884607292
20.1393184855	20.1393184855	51.4285714286	54.3180315917	54.3180315917	20.3068792003
20.2567480924	20.2567480924	51.4285714286	54.6216912151	54.6216912151	20.4252858306
20.3741776992	20.3741776992	51.4285714286	54.9291355734	54.9291355734	20.543692461
20.491619049	20.491619049	51.4285714286	55.2392713156	55.2392713156	20.6621109321
20.6090486558	20.6090486558	52.8979591837	53.9279871582	53.9279871582	20.7175294972
20.7264782626	20.7264782626	52.8979591837	53.9995306818	53.9995306818	20.8355772239
20.8439078694	20.8439078694	52.8979591837	54.140745386	54.140745386	20.9536249506
20.9613492192	20.9613492192	52.8979591837	54.3304366459	54.3304366459	21.071684482
21.078778826	21.078778826	52.8979591837	54.5538924431	54.5538924431	21.1897322087
21.1962084329	21.1962084329	52.8979591837	54.8010010441	54.8010010441	21.3077799354
21.3136497826	21.3136497826	52.8979591837	55.0647133974	55.0647133974	21.4258394669
21.4310793895	21.4310793895	52.8979591837	55.3400428162	55.3400428162	21.5438871936
21.5485089963	21.5485089963	52.8979591837	55.6235393257	55.6235393257	21.6619349203
21.6659503461	21.6659503461	52.8979591837	55.9128119234	55.9128119234	21.7799944518
21.7833799529	21.7833799529	52.8979591837	56.2060827486	56.2060827486	21.8980421785
21.9008095597	21.9008095597	52.8979591837	56.5022128076	56.5022128076	22.0160899051
22.0182391665	22.0182391665	54.3673469388	55.2792077363	55.2792077363	22.1602816447
22.1356805163	22.1356805163	54.3673469388	55.3622316681	55.3622316681	22.2784806237
22.2531101231	22.2531101231	54.3673469388	55.5078364938	55.5078364938	22.3966677839
22.37053973	22.37053973	54.3673469388	55.6969911906	55.6969911906	22.5148549442
22.4879810797	22.4879810797	54.3673469388	55.9166239875	55.9166239875	22.6330539231
22.6054106866	22.6054106866	54.3673469388	56.1575196404	56.1575196404	22.7512410834
22.7228402934	22.7228402934	54.3673469388	56.4133512105	56.4133512105	22.8694282436
22.8402816432	22.8402816432	54.3673469388	56.6796868398	56.6796868398	22.9876272226
22.95771125	22.95771125	54.3673469388	56.9533543452	56.9533543452	23.1058143828
23.0751408568	23.0751408568	54.3673469388	57.2322017583	57.2322017583	23.2240015431
23.1925822066	23.1925822066	54.3673469388	57.5147083277	57.5147083277	23.342200522
23.3100118134	23.3100118134	54.3673469388	57.799758612	57.799758612	23.4603876823
23.4274414202	23.4274414202	54.3673469388	58.0865915363	58.0865915363	23.5785748425
23.54488277	23.54488277	55.8775510204	56.7109412786	56.7109412786	23.9063923712
23.6623123768	23.6623123768	55.8775510204	56.774924848	56.774924848	24.0256249996
23.7797419837	23.7797419837	55.8775510204	56.9037274787	56.9037274787	24.1448576279
23.8971833335	23.8971833335	55.8775510204	57.0776342796	57.0776342796	24.2641021795
24.0146129403	24.0146129403	55.8775510204	57.2830159506	57.2830159506	24.3833348078
24.1320425471	24.1320425471	55.8775510204	57.5104000358	57.5104000358	24.5025674362
24.2494838969	24.2494838969	55.8775510204	57.7532690363	57.7532690363	24.6218119878
24.3669135037	24.3669135037	55.8775510204	58.0069210575	58.0069210575	24.7410446161
24.4843431105	24.4843431105	55.8775510204	58.268193379	58.268193379	24.8602772445
24.6017844603	24.6017844603	55.8775510204	58.5348244688	58.5348244688	24.9795217961
24.7192140671	24.7192140671	55.8775510204	58.8051872009	58.8051872009	25.0987544244
24.8366436739	24.8366436739	55.8775510204	59.0781895855	59.0781895855	25.2179870528
24.9540850237	24.9540850237	55.8775510204	59.3530841315	59.3530841315	25.3372316044
25.0715146306	25.0715146306	55.8775510204	59.629241726	59.629241726	25.4564642327
25.1889442374	25.1889442374	57.387755102	58.3061988417	58.3061988417	25.5088601525
25.3063855872	25.3063855872	57.387755102	58.3778046743	58.3778046743	25.6277930836
25.423815194	25.423815194	57.387755102	58.5086974229	58.5086974229	25.7467141225
25.5412448008	25.5412448008	57.387755102	58.6808750927	58.6808750927	25.8656351614
25.6586861506	25.6586861506	57.387755102	58.8819414147	58.8819414147	25.9845680925
25.7761157574	25.7761157574	57.387755102	59.1031616168	59.1031616168	26.1034891314
25.8935453642	25.8935453642	57.387755102	59.3385328142	59.3385328142	26.2224101703
26.010986714	26.010986714	57.387755102	59.5838704332	59.5838704332	26.3413431013
26.1284163208	26.1284163208	57.387755102	59.8361290572	59.8361290572	26.4602641403
26.2458459277	26.2458459277	57.387755102	60.0933034314	60.0933034314	26.5791851792
26.3632872774	26.3632872774	57.387755102	60.353941048	60.353941048	26.6981181102
26.4807168843	26.4807168843	57.387755102	60.6169571001	60.6169571001	26.8170391492
26.5981464911	26.5981464911	57.387755102	60.8816899788	60.8816899788	26.9359601881
26.7155878409	26.7155878409	57.387755102	61.1476304732	61.1476304732	27.0548931191
26.8330174477	26.8330174477	58.9387755102	59.6563422083	59.6563422083	27.3147088912
26.9504470545	26.9504470545	58.9387755102	59.7093247575	59.7093247575	27.4342465292
27.0678766613	27.0678766613	58.9387755102	59.8240443331	59.8240443331	27.5537841671
27.1853180111	27.1853180111	58.9387755102	59.9817802924	59.9817802924	27.6733337589
27.3027476179	27.3027476179	58.9387755102	60.1694919641	60.1694919641	27.7928713969
27.4201772248	27.4201772248	58.9387755102	60.3781873959	60.3781873959	27.9124090348
27.5376185745	27.5376185745	58.9387755102	60.6016407444	60.6016407444	28.0319586266
27.6550481814	27.6550481814	58.9387755102	60.8353680399	60.8353680399	28.1514962646
27.7724777882	27.7724777882	58.9387755102	61.0763495689	61.0763495689	28.2710339025
27.889919138	27.889919138	58.9387755102	61.3224288508	61.3224288508	28.3905834943
28.0073487448	28.0073487448	58.9387755102	61.5720720174	61.5720720174	28.5101211323
28.1247783516	28.1247783516	58.9387755102	61.8241991811	61.8241991811	28.6296587702
28.2422197014	28.2422197014	58.9387755102	62.078145601	62.078145601	28.749208362
28.3596493082	28.3596493082	58.9387755102	62.3332866163	62.3332866163	28.868746
28.477078915	28.477078915	58.9387755102	62.5892917289	62.5892917289	28.988283638
28.5945085219	28.5945085219	60.4897959184	61.1807749825	61.1807749825	29.1149350716
28.7119498716	28.7119498716	60.4897959184	61.2450118593	61.2450118593	29.2345138806
28.8293794785	28.8293794785	60.4897959184	61.3647219618	61.3647219618	29.354080733
28.9468090853	28.9468090853	60.4897959184	61.5230853052	61.5230853052	29.4736475853
29.0642504351	29.0642504351	60.4897959184	61.7084848805	61.7084848805	29.5932263943
29.1816800419	29.1816800419	60.4897959184	61.9127498803	61.9127498803	29.7127932467
29.2991096487	29.2991096487	60.4897959184	62.1302834569	62.1302834569	29.832360099
29.4165392555	29.4165392555	60.4897959184	62.3570941564	62.3570941564	29.9519269513
29.5339806053	29.5339806053	60.4897959184	62.5904499577	62.5904499577	30.0715057604
29.6514102121	29.6514102121	60.4897959184	62.8283542074	62.8283542074	30.1910726127
29.768839819	29.768839819	60.4897959184	63.0694704431	63.0694704431	30.310639465
29.8862811688	29.8862811688	60.4897959184	63.3128836187	63.3128836187	30.4302182741
30.0037107756	30.0037107756	60.4897959184	63.5578588061	63.5578588061	30.5497851264
30.1211403824	30.1211403824	60.4897959184	63.8039315574	63.8039315574	30.6693519787
30.2385817322	30.2385817322	60.4897959184	64.050836939	64.050836939	30.7889307878
30.356011339	30.356011339	60.4897959184	64.2982468359	64.2982468359	30.9084976401
30.4734409458	30.4734409458	60.4897959184	64.5460639307	64.5460639307	31.0280644924
30.5908822956	30.5908822956	62.0816326531	62.9031747868	62.9031747868	31.0734402625
30.7083119024	30.7083119024	62.0816326531	62.9451071699	62.9451071699	31.1927222707
30.8257415093	30.8257415093	62.0816326531	63.0463483271	63.0463483271	31.3120042789
30.943182859	30.943182859	62.0816326531	63.1889163329	63.1889163329	31.4312982153
31.0606124659	31.0606124659	62.0816326531	63.3603003687	63.3603003687	31.5505802235
31.1780420727	31.1780420727	62.0816326531	63.5518597907	63.5518597907	31.6698622317
31.2954834225	31.2954834225	62.0816326531	63.7575652602	63.7575652602	31.7891561681
31.4129130293	31.4129130293	62.0816326531	63.9731713885	63.9731713885	31.9084381763
31.5303426361	31.5303426361	62.0816326531	64.1957238427	64.1957238427	32.0277201844
31.6477722429	31.6477722429	62.0816326531	64.4231504748	64.4231504748	32.1470021926
31.7652135927	31.7652135927	62.0816326531	64.654026388	64.654026388	32.266296129
31.8826431995	31.8826431995	62.0816326531	64.8872855198	64.8872855198	32.3855781372
32.0000728064	32.0000728064	62.0816326531	65.1222462686	65.1222462686	32.5048601454
32.1175141561	32.1175141561	62.0816326531	65.3584044299	65.3584044299	32.6241540818
32.234943763	32.234943763	62.0816326531	65.5953802476	65.5953802476	32.74343609
32.3523733698	32.3523733698	62.0816326531	65.8329394571	65.8329394571	32.8627180982
32.4698147196	32.4698147196	63.6734693878	64.2990206942	64.2990206942	33.037802158
32.5872443264	32.5872443264	63.6734693878	64.3543909854	64.3543909854	33.1572859356
32.7046739332	32.7046739332	63.6734693878	64.4624118459	64.4624118459	33.2767697131
32.822115283	32.822115283	63.6734693878	64.607146473	64.607146473	33.3962654389
32.9395448898	32.9395448898	63.6734693878	64.7774889332	64.7774889332	33.5157492165
33.0569744966	33.0569744966	63.6734693878	64.9657833234	64.9657833234	33.635232994
33.1744158464	33.1744158464	63.6734693878	65.1666589391	65.1666589391	33.7547287198
33.2918454532	33.2918454532	63.6734693878	65.3763261835	65.3763261835	33.8742124974
33.4092750601	33.4092750601	63.6734693878	65.5921792359	65.5921792359	33.9936962749
33.5267046669	33.5267046669	63.6734693878	65.8123799462	65.8123799462	34.1131800524
33.6441460167	33.6441460167	63.6734693878	66.0356392869	66.0356392869	34.2326757783
33.7615756235	33.7615756235	63.6734693878	66.2610253625	66.2610253625	34.3521595558
33.8790052303	33.8790052303	63.6734693878	66.4879089659	66.4879089659	34.4716433333
33.9964465801	33.9964465801	63.6734693878	66.7158673458	66.7158673458	34.5911390592
34.1138761869	34.1138761869	63.6734693878	66.9445413581	66.9445413581	34.7106228367
34.2313057937	34.2313057937	63.6734693878	67.1737450243	67.1737450243	34.8301066142
34.3487354006	34.3487354006	63.6734693878	67.4033130074	67.4033130074	34.9495903917
34.4661767503	34.4661767503	63.6734693878	67.6331474663	67.6331474663	35.0690861176
34.5836063572	34.5836063572	63.6734693878	67.863157936	67.863157936	35.1885698951
34.701035964	34.701035964	65.306122449	66.1123909528	66.1123909528	35.3285855546
34.8184773138	34.8184773138	65.306122449	66.1507738727	66.1507738727	35.4481507681
34.9359069206	34.9359069206	65.306122449	66.244306149	66.244306149	35.5677040263
35.0533365274	35.0533365274	65.306122449	66.3762689658	66.3762689658	35.6872572845
35.1707778772	35.1707778772	65.306122449	66.5350945982	66.5350945982	35.806822498
35.288207484	35.288207484	65.306122449	66.7126802293	66.7126802293	35.9263757561
35.4056370908	35.4056370908	65.306122449	66.9034170969	66.9034170969	36.0459290143
35.5230784406	35.5230784406	65.306122449	67.1033893162	67.1033893162	36.1654942278
35.6405080475	35.6405080475	65.306122449	67.3098209191	67.3098209191	36.285047486
35.7579376543	35.7579376543	65.306122449	67.5207841765	67.5207841765	36.4046007441
35.8753672611	35.8753672611	65.306122449	67.7349235872	67.7349235872	36.5241540023
35.9928086109	35.9928086109	65.306122449	67.9513268676	67.9513268676	36.6437192158
36.1102382177	36.1102382177	65.306122449	68.169290972	68.169290972	36.763272474
36.2276678245	36.2276678245	65.306122449	68.3883378755	68.3883378755	36.8828257321
36.3451091743	36.3451091743	65.306122449	68.6081960843	68.6081960843	37.0023909456
36.4625387811	36.4625387811	65.306122449	68.8285695792	68.8285695792	37.1219442038
36.5799683879	36.5799683879	65.306122449	69.0493327159	69.0493327159	37.2414974619
36.6974097377	36.6974097377	65.306122449	69.2703732708	69.2703732708	37.3610626754
36.8148393446	36.8148393446	66.9387755102	67.6061343438	67.6061343438	37.4692378272
36.9322689514	36.9322689514	66.9387755102	67.6556768125	67.6556768125	37.5887547922
37.0497103012	37.0497103012	66.9387755102	67.754665968	67.754665968	37.7082837089
37.167139908	37.167139908	66.9387755102	67.8880941227	67.8880941227	37.8278006739
37.2845695148	37.2845695148	66.9387755102	68.0455920857	68.0455920857	37.9473176389
37.4020108646	37.4020108646	66.9387755102	68.2199542624	68.2199542624	38.0668465556
37.5194404714	37.5194404714	66.9387755102	68.4061129762	68.4061129762	38.1863635206
37.6368700782	37.6368700782	66.9387755102	68.6005316713	68.6005316713	38.3058804857
37.754311428	37.754311428	66.9387755102	68.8007931527	68.8007931527	38.4254094024
37.8717410348	37.8717410348	66.9387755102	69.0050868122	69.0050868122	38.5449263674
37.9891706417	37.9891706417	66.9387755102	69.2122548171	69.2122548171	38.6644433324
38.1066119914	38.1066119914	66.9387755102	69.4214380989	69.4214380989	38.7839722491
38.2240415983	38.2240415983	66.9387755102	69.6320160183	69.6320160183	38.9034892141
38.3414712051	38.3414712051	66.9387755102	69.8435895993	69.8435895993	39.0230061791
38.4589008119	38.4589008119	66.9387755102	70.0558382931	70.0558382931	39.1425231442
38.5763421617	38.5763421617	66.9387755102	70.2686093384	70.2686093384	39.2620520609
38.6937717685	38.6937717685	66.9387755102	70.4816987336	70.4816987336	39.3815690259
38.8112013753	38.8112013753	66.9387755102	70.6950251513	70.6950251513	39.5010859909
38.9286427251	38.9286427251	66.9387755102	70.9085514969	70.9085514969	39.6206149076
39.0460723319	39.0460723319	66.9387755102	71.1221605675	71.1221605675	39.7401318726
39.1635019388	39.1635019388	66.9387755102	71.3358594528	71.3358594528	39.8596488376
39.2809432885	39.2809432885	68.612244898	69.3386666788	69.3386666788	39.3667799122
39.3983728954	39.3983728954	68.612244898	69.3647998961	69.3647998961	39.4844661259
39.5158025022	39.5158025022	68.612244898	69.444927695	69.444927695	39.6021523396
39.633232109	39.633232109	68.612244898	69.5626661357	69.5626661357	39.7198385533
39.7506734588	39.7506734588	68.612244898	69.7067142874	69.7067142874	39.8375365357
39.8681030656	39.8681030656	68.612244898	69.8691156959	69.8691156959	39.9552227494
39.9855326724	39.9855326724	68.612244898	70.0443811783	70.0443811783	40.0729089631
40.1029740222	40.1029740222	68.612244898	70.2286985399	70.2286985399	40.1906069455
40.220403629	40.220403629	68.612244898	70.4193107674	70.4193107674	40.3082931592
40.3378332359	40.3378332359	68.612244898	70.6143704	70.6143704	40.4259793729
40.4552745856	40.4552745856	68.612244898	70.8125507446	70.8125507446	40.5436773552
40.5727041925	40.5727041925	68.612244898	71.0129167048	71.0129167048	40.661363569
40.6901337993	40.6901337993	68.612244898	71.2147901978	71.2147901978	40.7790497827
40.8075751491	40.8075751491	68.612244898	71.4177789643	71.4177789643	40.896747765
40.9250047559	40.9250047559	68.612244898	71.6214980381	71.6214980381	41.0144339787
41.0424343627	41.0424343627	68.612244898	71.8257530359	71.8257530359	41.1321201925
41.1598639695	41.1598639695	68.612244898	72.0303709586	72.0303709586	41.2498064062
41.2773053193	41.2773053193	68.612244898	72.235271585	72.235271585	41.3675043885
41.3947349261	41.3947349261	68.612244898	72.4403416488	72.4403416488	41.4851906022
41.512164533	41.512164533	68.612244898	72.6455286972	72.6455286972	41.602876816
41.6296058828	41.6296058828	70.2857142857	70.8781603147	70.8781603147	42.0729665148
41.7470354896	41.7470354896	70.2857142857	70.9266451171	70.9266451171	42.191646762
41.8644650964	41.8644650964	70.2857142857	71.0202251327	71.0202251327	42.3103270092
41.9819064462	41.9819064462	70.2857142857	71.1452893686	71.1452893686	42.4290191244
42.099336053	42.099336053	70.2857142857	71.2923246412	71.2923246412	42.5476993715
42.2167656598	42.2167656598	70.2857142857	71.4547364425	71.4547364425	42.6663796187
42.3342070096	42.3342070096	70.2857142857	71.6279591898	71.6279591898	42.7850717339
42.4516366164	42.4516366164	70.2857142857	71.8087259694	71.8087259694	42.9037519811
42.5690662233	42.5690662233	70.2857142857	71.9947783458	71.9947783458	43.0224322282
42.686507573	42.686507573	70.2857142857	72.1845839421	72.1845839421	43.1411243434
42.8039371799	42.8039371799	70.2857142857	72.3769675424	72.3769675424	43.2598045906
42.9213667867	42.9213667867	70.2857142857	72.5711769244	72.5711769244	43.3784848378
43.0387963935	43.0387963935	70.2857142857	72.7666776857	72.7666776857	43.4971650849
43.1562377433	43.1562377433	70.2857142857	72.9630945108	72.9630945108	43.6158572001
43.2736673501	43.2736673501	70.2857142857	73.1601335399	73.1601335399	43.7345374473
43.3910969569	43.3910969569	70.2857142857	73.3576014146	73.3576014146	43.8532176945
43.5085383067	43.5085383067	70.2857142857	73.5554046757	73.5554046757	43.9719098097
43.6259679135	43.6259679135	70.2857142857	73.7534183483	73.7534183483	44.0905900568
43.7433975204	43.7433975204	70.2857142857	73.9515760803	73.9515760803	44.209270304
43.8608388701	43.8608388701	70.2857142857	74.1498694611	74.1498694611	44.3279624192
43.978268477	43.978268477	70.2857142857	74.3482006905	74.3482006905	44.4466426664
44.0956980838	44.0956980838	70.2857142857	74.5466048918	74.5466048918	44.5653229135
44.2131394336	44.2131394336	72.0	72.5589233051	72.5589233051	44.8952239362
44.3305690404	44.3305690404	72.0	72.5962891063	72.5962891063	45.0144651519
44.4479986472	44.4479986472	72.0	72.6799666735	72.6799666735	45.1337063676
44.565439997	44.565439997	72.0	72.7959483691	72.7959483691	45.2529595074
44.6828696038	44.6828696038	72.0	72.93449101	72.93449101	45.372200723
44.8002992106	44.8002992106	72.0	73.0888186518	73.0888186518	45.4914419387
44.9177288175	44.9177288175	72.0	73.2542101651	73.2542101651	45.6106831544
45.0351701672	45.0351701672	72.0	73.4273746236	73.4273746236	45.7299362942
45.1525997741	45.1525997741	72.0	73.6059422623	73.6059422623	45.8491775099
45.2700293809	45.2700293809	72.0	73.788331114	73.788331114	45.9684187255
45.3874707307	45.3874707307	72.0	73.9734126042	73.9734126042	46.0876718653
45.5049003375	45.5049003375	72.0	74.1603591776	74.1603591776	46.206913081
45.6223299443	45.6223299443	72.0	74.3486065422	74.3486065422	46.3261542967
45.7397712941	45.7397712941	72.0	74.5377985948	74.5377985948	46.4454074365
45.8572009009	45.8572009009	72.0	74.7276324494	74.7276324494	46.5646486522
45.9746305077	45.9746305077	72.0	74.9179029463	74.9179029463	46.6838898679
46.0920718575	46.0920718575	72.0	75.1085319809	75.1085319809	46.8031430077
46.2095014643	46.2095014643	72.0	75.2993542185	75.2993542185	46.9223842233
46.3269310712	46.3269310712	72.0	75.490332652	75.490332652	47.041625439
46.444372421	46.444372421	72.0	75.6814441749	75.6814441749	47.1608785788
46.5618020278	46.5618020278	72.0	75.8726078378	75.8726078378	47.2801197945
46.6792316346	46.6792316346	72.0	76.0638287694	76.0638287694	47.3993610102
46.7966729844	46.7966729844	72.0	76.255111952	76.255111952	47.51861415
46.9141025912	46.9141025912	73.7142857143	74.3099547974	74.3099547974	47.5072867767
47.031532198	47.031532198	73.7142857143	74.3553450917	74.3553450917	47.6262011691
47.1489735478	47.1489735478	73.7142857143	74.4426558804	74.4426558804	47.745127453
47.2664031546	47.2664031546	73.7142857143	74.5592068326	74.5592068326	47.8640418455
47.3838327615	47.3838327615	73.7142857143	74.696195516	74.696195516	47.982956238
47.5012741112	47.5012741112	73.7142857143	74.8474956499	74.8474956499	48.1018825219
47.6187037181	47.6187037181	73.7142857143	75.0088232944	75.0088232944	48.2207969143
47.7361333249	47.7361333249	73.7142857143	75.1771665921	75.1771665921	48.3397113068
47.8535629317	47.8535629317	73.7142857143	75.3504230075	75.3504230075	48.4586256992
47.9710042815	47.9710042815	73.7142857143	75.5271629526	75.5271629526	48.5775519831
48.0884338883	48.0884338883	73.7142857143	75.7063093182	75.7063093182	48.6964663756
48.2058634951	48.2058634951	73.7142857143	75.8871540067	75.8871540067	48.815380768
48.3233048449	48.3233048449	73.7142857143	76.0692072813	76.0692072813	48.9343070519
48.4407344517	48.4407344517	73.7142857143	76.2520742437	76.2520742437	49.0532214444
48.5581640586	48.5581640586	73.7142857143	76.4355392086	76.4355392086	49.1721358369
48.6756054083	48.6756054083	73.7142857143	76.6194267251	76.6194267251	49.2910621208
48.7930350152	48.7930350152	73.7142857143	76.8035749967	76.8035749967	49.4099765132
48.910464622	48.910464622	73.7142857143	76.9879476205	76.9879476205	49.5288909057
49.0279059718	49.0279059718	73.7142857143	77.17246486	77.17246486	49.6478171896
49.1453355786	49.1453355786	73.7142857143	77.357062069	77.357062069	49.766731582
49.2627651854	49.2627651854	73.7142857143	77.5417441143	77.5417441143	49.8856459745
49.3802065352	49.3802065352	73.7142857143	77.7264869932	77.7264869932	50.0045722584
49.497636142	49.497636142	73.7142857143	77.9112396439	77.9112396439	50.1234866508
49.6150657488	49.6150657488	73.7142857143	78.0960207552	78.0960207552	50.2424010433
49.7325070986	49.7325070986	75.4693877551	75.9835986602	75.9835986602	50.5551818545
49.8499367054	49.8499367054	75.4693877551	76.0242276588	76.0242276588	50.674553981
49.9673663123	49.9673663123	75.4693877551	76.1062445493	76.1062445493	50.7939261075
50.0847959191	50.0847959191	75.4693877551	76.217133961	76.217133961	50.9132982339
50.2022372689	50.2022372689	75.4693877551	76.3482361883	76.3482361883	51.0326822977
50.3196668757	50.3196668757	75.4693877551	76.4934512479	76.4934512479	51.1520544241
50.4370964825	50.4370964825	75.4693877551	76.6485646681	76.6485646681	51.2714265506
50.5545378323	50.5545378323	75.4693877551	76.810631004	76.810631004	51.3908106143
50.6719674391	50.6719674391	75.4693877551	76.9775398116	76.9775398116	51.5101827408
50.7893970459	50.7893970459	75.4693877551	77.1478663589	77.1478663589	51.6295548673
50.9068383957	50.9068383957	75.4693877551	77.3205884656	77.3205884656	51.748938931
51.0242680025	51.0242680025	75.4693877551	77.4949812161	77.4949812161	51.8683110575
51.1416976094	51.1416976094	75.4693877551	77.6705335235	77.6705335235	51.987683184
51.2591389592	51.2591389592	75.4693877551	77.8469517652	77.8469517652	52.1070672477
51.376568566	51.376568566	75.4693877551	78.0239138549	78.0239138549	52.2264393742
51.4939981728	51.4939981728	75.4693877551	78.201288073	78.201288073	52.3458115007
51.6114395226	51.6114395226	75.4693877551	78.3789692865	78.3789692865	52.4651955644
51.7288691294	51.7288691294	75.4693877551	78.5568257528	78.5568257528	52.5845676909
51.8462987362	51.8462987362	75.4693877551	78.7348204707	78.7348204707	52.7039398173
51.963740086	51.963740086	75.4693877551	78.9129440784	78.9129440784	52.8233238811
52.0811696928	52.0811696928	75.4693877551	79.091105254	79.091105254	52.9426960075
52.1985992996	52.1985992996	75.4693877551	79.2693222113	79.2693222113	53.062068134
52.3160406494	52.3160406494	75.4693877551	79.4475848287	79.4475848287	53.1814521977
52.4334702563	52.4334702563	75.4693877551	79.625857631	79.625857631	53.3008243242
52.5508998631	52.5508998631	75.4693877551	79.8041586418	79.8041586418	53.4201964507
52.6683412129	52.6683412129	77.2244897959	77.7599895976	77.7599895976	53.4729401301
52.7857708197	52.7857708197	77.2244897959	77.8103187193	77.8103187193	53.5921636749
52.9032004265	52.9032004265	77.2244897959	77.8973233823	77.8973233823	53.7113872196
53.0206300333	53.0206300333	77.2244897959	78.009951882	78.009951882	53.8306107643
53.1380713831	53.1380713831	77.2244897959	78.1405144347	78.1405144347	53.9498462314
53.2555009899	53.2555009899	77.2244897959	78.2835919828	78.2835919828	54.0690697762
53.3729305968	53.3729305968	77.2244897959	78.4354533564	78.4354533564	54.1882933209
53.4903719465	53.4903719465	77.2244897959	78.5934889801	78.5934889801	54.307528788
53.6078015534	53.6078015534	77.2244897959	78.7558235322	78.7558235322	54.4267523328
53.7252311602	53.7252311602	77.2244897959	78.9211790616	78.9211790616	54.5459758775
53.84267251	53.84267251	77.2244897959	79.08867722	79.08867722	54.6652113446
53.9601021168	53.9601021168	77.2244897959	79.2576406033	79.2576406033	54.7844348893
54.0775317236	54.0775317236	77.2244897959	79.4276574948	79.4276574948	54.9036584341
54.1949730734	54.1949730734	77.2244897959	79.5984224169	79.5984224169	55.0228939012
54.3124026802	54.3124026802	77.2244897959	79.7696717116	79.7696717116	55.1421174459
54.429832287	54.429832287	77.2244897959	79.9412880075	79.9412880075	55.2613409907
54.5472736368	54.5472736368	77.2244897959	80.1131804014	80.1131804014	55.3805764578
54.6647032436	54.6647032436	77.2244897959	80.2852330039	80.2852330039	55.4998000025
54.7821328505	54.7821328505	77.2244897959	80.4573948356	80.4573948356	55.6190235472
54.8995742002	54.8995742002	77.2244897959	80.6296838542	80.6296838542	55.7382590143
55.0170038071	55.0170038071	77.2244897959	80.801996601	80.801996601	55.8574825591
55.1344334139	55.1344334139	77.2244897959	80.9743645552	80.9743645552	55.9767061038
55.2518630207	55.2518630207	77.2244897959	81.1467600831	81.1467600831	56.0959296486
55.3693043705	55.3693043705	77.2244897959	81.319186585	81.319186585	56.2151651157
55.4867339773	55.4867339773	77.2244897959	81.4916237113	81.4916237113	56.3343886604
55.6041635841	55.6041635841	77.2244897959	81.6640607188	81.6640607188	56.4536122052
55.7216049339	55.7216049339	79.0204081633	79.4416773954	79.4416773954	56.8329172667
55.8390345407	55.8390345407	79.0204081633	79.4889518694	79.4889518694	56.9526888909
55.9564641476	55.9564641476	79.0204081633	79.5720638693	79.5720638693	57.0724605152
56.0739054973	56.0739054973	79.0204081633	79.680218394	79.680218394	57.1922441166
56.1913351042	56.1913351042	79.0204081633	79.8058551659	79.8058551659	57.3120157409
56.308764711	56.308764711	79.0204081633	79.943728885	79.943728885	57.4317873651
56.4262060608	56.4262060608	79.0204081633	80.0902090315	80.0902090315	57.5515709665
56.5436356676	56.5436356676	79.0204081633	80.2426823747	80.2426823747	57.6713425908
56.6610652744	56.6610652744	79.0204081633	80.3993616851	80.3993616851	57.7911142151
56.7784948812	56.7784948812	79.0204081633	80.5590086017	80.5590086017	57.9108858393
56.895936231	56.895936231	79.0204081633	80.7207423941	80.7207423941	58.0306694407
57.0133658378	57.0133658378	79.0204081633	80.8839086484	80.8839086484	58.150441065
57.1307954447	57.1307954447	79.0204081633	81.0480871668	81.0480871668	58.2702126893
57.2482367945	57.2482367945	79.0204081633	81.2130031135	81.2130031135	58.3899962907
57.3656664013	57.3656664013	79.0204081633	81.3784106733	81.3784106733	58.5097679149
57.4830960081	57.4830960081	79.0204081633	81.5441666175	81.5441666175	58.6295395392
57.6005373579	57.6005373579	79.0204081633	81.7101808561	81.7101808561	58.7493231406
57.7179669647	57.7179669647	79.0204081633	81.8763533653	81.8763533653	58.8690947649
57.8353965715	57.8353965715	79.0204081633	82.0426472136	82.0426472136	58.9888663891
57.9528379213	57.9528379213	79.0204081633	82.2090387227	82.2090387227	59.1086499905
58.0702675281	58.0702675281	79.0204081633	82.3754813525	82.3754813525	59.2284216148
58.187697135	58.187697135	79.0204081633	82.5419509274	82.5419509274	59.3481932391
58.3051267418	58.3051267418	79.0204081633	82.7084613911	82.7084613911	59.4679648633
58.4225680916	58.4225680916	79.0204081633	82.8750158458	82.8750158458	59.5877484647
58.5399976984	58.5399976984	79.0204081633	83.0415534762	83.0415534762	59.707520089
58.6574273052	58.6574273052	79.0204081633	83.2081186616	83.2081186616	59.8272917133
58.774868655	58.774868655	79.0204081633	83.3746865609	83.3746865609	59.9470753147
58.8922982618	58.8922982618	80.8163265306	81.2553082074	81.2553082074	60.0874872924
59.0097278686	59.0097278686	80.8163265306	81.3137772646	81.3137772646	60.2073000729
59.1271692184	59.1271692184	80.8163265306	81.4031477638	81.4031477638	60.3271248347
59.2445988252	59.2445988252	80.8163265306	81.5140684069	81.5140684069	60.4469376153
59.3620284321	59.3620284321	80.8163265306	81.6400767835	81.6400767835	60.5667503958
59.4794697818	59.4794697818	80.8163265306	81.776671374	81.776671374	60.6865751577
59.5968993887	59.5968993887	80.8163265306	81.9206503397	81.9206503397	60.8063879382
59.7143407384	59.7143407384	80.8163265306	82.0698289098	82.0698289098	60.9262127
59.8317703453	59.8317703453	80.8163265306	82.2226353431	82.2226353431	61.0460254806
59.9491999521	59.9491999521	80.8163265306	82.3779885939	82.3779885939	61.1658382611
60.0666295589	60.0666295589	80.8163265306	82.5351169543	82.5351169543	61.2856510417
60.1840709087	60.1840709087	80.8163265306	82.6935261911	82.6935261911	61.4054758035
60.3015005155	60.3015005155	80.8163265306	82.8528035868	82.8528035868	61.5252885841
60.4189301223	60.4189301223	80.8163265306	83.0126891117	83.0126891117	61.6451013646
60.5363714721	60.5363714721	80.8163265306	83.1730279779	83.1730279779	61.7649261264
60.6538010789	60.6538010789	80.8163265306	83.3336560118	83.3336560118	61.884738907
60.7712306858	60.7712306858	80.8163265306	83.494483361	83.494483361	62.0045516875
60.8886720355	60.8886720355	80.8163265306	83.6554868329	83.6554868329	62.1243764494
61.0061016424	61.0061016424	80.8163265306	83.816581002	83.816581002	62.2441892299
61.1235312492	61.1235312492	80.8163265306	83.9777419789	83.9777419789	62.3640020105
61.240972599	61.240972599	80.8163265306	84.1389727122	84.1389727122	62.4838267723
61.3584022058	61.3584022058	80.8163265306	84.3002276456	84.3002276456	62.6036395528
61.4758318126	61.4758318126	80.8163265306	84.4615095203	84.4615095203	62.7234523334
61.5932731624	61.5932731624	80.8163265306	84.6228209731	84.6228209731	62.8432770952
61.7107027692	61.7107027692	80.8163265306	84.7841161362	84.7841161362	62.9630898758
61.828132376	61.828132376	80.8163265306	84.9454385526	84.9454385526	63.0829026563
61.9455619829	61.9455619829	80.8163265306	85.106760917	85.106760917	63.2027154369
62.0630033327	62.0630033327	80.8163265306	85.268099363	85.268099363	63.3225401987
62.1804329395	62.1804329395	80.8163265306	85.4294354061	85.4294354061	63.4423529792
62.2978625463	62.2978625463	82.6530612245	83.0926600119	83.0926600119	63.8190751659
62.4153038961	62.4153038961	82.6530612245	83.1486714907	83.1486714907	63.9393842427
62.5327335029	62.5327335029	82.6530612245	83.2346784575	83.2346784575	64.0596812898
62.6501631097	62.6501631097	82.6530612245	83.341664701	83.341664701	64.1799783369
62.7676044595	62.7676044595	82.6530612245	83.4633425773	83.4633425773	64.3002874137
62.8850340663	62.8850340663	82.6530612245	83.5952772511	83.5952772511	64.4205844608
63.0024636732	63.0024636732	82.6530612245	83.7344010298	83.7344010298	64.5408815079
63.1199050229	63.1199050229	82.6530612245	83.8785884948	83.8785884948	64.6611905847
63.2373346298	63.2373346298	82.6530612245	84.026298597	84.026298597	64.7814876318
63.3547642366	63.3547642366	82.6530612245	84.1764746724	84.1764746724	64.9017846789
63.4722055864	63.4722055864	82.6530612245	84.3284083901	84.3284083901	65.0220937557
63.5896351932	63.5896351932	82.6530612245	84.4815506171	84.4815506171	65.1423908028
63.7070648	63.7070648	82.6530612245	84.6355406594	84.6355406594	65.2626878499
63.8245061498	63.8245061498	82.6530612245	84.7901606435	84.7901606435	65.3829969267
63.9419357566	63.9419357566	82.6530612245	84.9451707123	84.9451707123	65.5032939737
64.0593653634	64.0593653634	82.6530612245	85.1004692193	85.1004692193	65.6235910208
64.1768067132	64.1768067132	82.6530612245	85.2560068565	85.2560068565	65.7439000976
64.29423632	64.29423632	82.6530612245	85.4116603882	85.4116603882	65.8641971447
64.4116659269	64.4116659269	82.6530612245	85.5674194445	85.5674194445	65.9844941918
64.5291072766	64.5291072766	82.6530612245	85.7232600894	85.7232600894	66.1048032686
64.6465368835	64.6465368835	82.6530612245	85.8791514874	85.8791514874	66.2251003157
64.7639664903	64.7639664903	82.6530612245	86.0350559176	86.0350559176	66.3453973628
64.8814078401	64.8814078401	82.6530612245	86.1910159439	86.1910159439	66.4657064396
64.9988374469	64.9988374469	82.6530612245	86.3469736458	86.3469736458	66.5860034867
65.1162670537	65.1162670537	82.6530612245	86.5029446961	86.5029446961	66.7063005338
65.2337084035	65.2337084035	82.6530612245	86.6589312487	86.6589312487	66.8266096106
65.3511380103	65.3511380103	82.6530612245	86.8149156472	86.8149156472	66.9469066577
65.4685676171	65.4685676171	82.6530612245	86.9709135644	86.9709135644	67.0672037048
65.5860089669	65.5860089669	82.6530612245	87.1269134897	87.1269134897	67.1875127816
65.7034385737	65.7034385737	84.4897959184	84.8365339973	84.8365339973	67.1771689061
65.8208681806	65.8208681806	84.4897959184	84.9012140053	84.9012140053	67.297232463
65.9383095304	65.9383095304	84.4897959184	84.9918196394	84.9918196394	67.4173080262
66.0557391372	66.0557391372	84.4897959184	85.1005584581	85.1005584581	67.537371583
66.173168744	66.173168744	84.4897959184	85.2219718304	85.2219718304	67.6574351399
66.2906100938	66.2906100938	84.4897959184	85.3522832509	85.3522832509	67.7775107031
66.4080397006	66.4080397006	84.4897959184	85.4888088695	85.4888088695	67.8975742599
66.5254693074	66.5254693074	84.4897959184	85.6296880751	85.6296880751	68.0176378168
66.6429106572	66.6429106572	84.4897959184	85.7736467701	85.7736467701	68.13771338
66.760340264	66.760340264	84.4897959184	85.9197346149	85.9197346149	68.2577769368
66.8777698709	66.8777698709	84.4897959184	86.0673140526	86.0673140526	68.3778404936
66.9952112206	66.9952112206	84.4897959184	86.2159647854	86.2159647854	68.4979160568
67.1126408275	67.1126408275	84.4897959184	86.365348792	86.365348792	68.6179796137
67.2300704343	67.2300704343	84.4897959184	86.515236666	86.515236666	68.7380431705
67.3475000411	67.3475000411	84.4897959184	86.6655000728	86.6655000728	68.8581067274
67.4649413909	67.4649413909	84.4897959184	86.8160248984	86.8160248984	68.9781822906
67.5823709977	67.5823709977	84.4897959184	86.9667165032	86.9667165032	69.0982458474
67.6998006045	67.6998006045	84.4897959184	87.1175382945	87.1175382945	69.2183094043
67.8172419543	67.8172419543	84.4897959184	87.2684533171	87.2684533171	69.3383849675
67.9346715611	67.9346715611	84.4897959184	87.4194185488	87.4194185488	69.4584485243
68.052101168	68.052101168	84.4897959184	87.5704229768	87.5704229768	69.5785120812
68.1695425177	68.1695425177	84.4897959184	87.7214819176	87.7214819176	69.6985876444
68.2869721246	68.2869721246	84.4897959184	87.8725387975	87.8725387975	69.8186512012
68.4044017314	68.4044017314	84.4897959184	88.023608796	88.023608796	69.938714758
68.5218430812	68.5218430812	84.4897959184	88.1747204166	88.1747204166	70.0587903212
68.639272688	68.639272688	84.4897959184	88.3258035337	88.3258035337	70.1788538781
68.7567022948	68.7567022948	84.4897959184	88.4768999292	88.4768999292	70.2989174349
68.8741319016	68.8741319016	84.4897959184	88.6280096716	88.6280096716	70.4189809918
68.9915732514	68.9915732514	84.4897959184	88.7791211096	88.7791211096	70.539056555
69.1090028582	69.1090028582	84.4897959184	88.9302308292	88.9302308292	70.6591201118
69.2264324651	69.2264324651	84.4897959184	89.0813405487	89.0813405487	70.7791836687
69.3438738148	69.3438738148	84.4897959184	89.2324653793	89.2324653793	70.8992592319
69.4613034217	69.4613034217	86.3673469388	86.6779078997	86.6779078997	70.907677694
69.5787330285	69.5787330285	86.3673469388	86.7413409724	86.7413409724	71.0275525064
69.6961743783	69.6961743783	86.3673469388	86.8295706642	86.8295706642	71.1474393062
69.8136039851	69.8136039851	86.3673469388	86.9351310115	86.9351310115	71.2673141185
69.9310335919	69.9310335919	86.3673469388	87.0528072421	87.0528072421	71.3871889309
70.0484749417	70.0484749417	86.3673469388	87.1790075165	87.1790075165	71.5070757307
70.1659045485	70.1659045485	86.3673469388	87.3111312762	87.3111312762	71.626950543
70.2833341553	70.2833341553	86.3673469388	87.4474287211	87.4474287211	71.7468253553
70.4007755051	70.4007755051	86.3673469388	87.586653144	87.586653144	71.8667121552
70.5182051119	70.5182051119	86.3673469388	87.727917174	87.727917174	71.9865869675
70.6356464617	70.6356464617	86.3673469388	87.8706307349	87.8706307349	72.1064737673
70.7530760686	70.7530760686	86.3673469388	88.0143472279	88.0143472279	72.2263485797
70.8705056754	70.8705056754	86.3673469388	88.1587642709	88.1587642709	72.346223392
70.9879470252	70.9879470252	86.3673469388	88.3036806316	88.3036806316	72.4661101918
71.105376632	71.105376632	86.3673469388	88.4489402895	88.4489402895	72.5859850041
71.2228062388	71.2228062388	86.3673469388	88.594430213	88.594430213	72.7058598165
71.3402475886	71.3402475886	86.3673469388	88.7401143032	88.7401143032	72.8257466163
71.4576771954	71.4576771954	86.3673469388	88.8859123027	88.8859123027	72.9456214286
71.5751068022	71.5751068022	86.3673469388	89.0317744319	89.0317744319	73.065496241
71.692548152	71.692548152	86.3673469388	89.1777286432	89.1777286432	73.1853830408
71.8099777588	71.8099777588	86.3673469388	89.3236939161	89.3236939161	73.3052578531
71.9274073657	71.9274073657	86.3673469388	89.4696980542	89.4696980542	73.4251326655
72.0448487154	72.0448487154	86.3673469388	89.615729676	89.615729676	73.5450194653
72.1622783223	72.1622783223	86.3673469388	89.7617727431	89.7617727431	73.6648942776
72.2797079291	72.2797079291	86.3673469388	89.9078157249	89.9078157249	73.7847690899
72.3971492789	72.3971492789	86.3673469388	90.0538863824	90.0538863824	73.9046558898
72.5145788857	72.5145788857	86.3673469388	90.1999423903	90.1999423903	74.0245307021
72.6320084925	72.6320084925	86.3673469388	90.3459983556	90.3459983556	74.1444055144
72.7494498423	72.7494498423	86.3673469388	90.4920821031	90.4920821031	74.2642923143
72.8668794491	72.8668794491	86.3673469388	90.6381512438	90.6381512438	74.3841671266
72.9843090559	72.9843090559	86.3673469388	90.7842071237	90.7842071237	74.5040419389
73.1017386628	73.1017386628	86.3673469388	90.930276243	90.930276243	74.6239167513
73.2191800125	73.2191800125	88.2448979592	88.5213329689	88.5213329689	74.8378753053
73.3366096194	73.3366096194	88.2448979592	88.5964514065	88.5964514065	74.9579009908
73.4540392262	73.4540392262	88.2448979592	88.6914974965	88.6914974965	75.0779266763
73.571480576	73.571480576	88.2448979592	88.8005142223	88.8005142223	75.1979643644
73.6889101828	73.6889101828	88.2448979592	88.9192757744	88.9192757744	75.3179900499
73.8063397896	73.8063397896	88.2448979592	89.0448634715	89.0448634715	75.4380157354
73.9237811394	73.9237811394	88.2448979592	89.1752704373	89.1752704373	75.5580534234
74.0412107462	74.0412107462	88.2448979592	89.3090203547	89.3090203547	75.6780791089
74.158640353	74.158640353	88.2448979592	89.4451155612	89.4451155612	75.7981047944
74.2760699599	74.2760699599	88.2448979592	89.5828686116	89.5828686116	75.9181304799
74.3935113096	74.3935113096	88.2448979592	89.7217801943	89.7217801943	76.038168168
74.5109409165	74.5109409165	88.2448979592	89.8614963627	89.8614963627	76.1581938535
74.6283705233	74.6283705233	88.2448979592	90.001780164	90.001780164	76.278219539
74.7458118731	74.7458118731	88.2448979592	90.1424696947	90.1424696947	76.398257227
74.8632414799	74.8632414799	88.2448979592	90.2834361854	90.2834361854	76.5182829125
74.9806710867	74.9806710867	88.2448979592	90.4245927242	90.4245927242	76.638308598
75.0981124365	75.0981124365	88.2448979592	90.5658902411	90.5658902411	76.7583462861
75.2155420433	75.2155420433	88.2448979592	90.7072881662	90.7072881662	76.8783719716
75.3329716501	75.3329716501	88.2448979592	90.8487368729	90.8487368729	76.9983976571
75.4504129999	75.4504129999	88.2448979592	90.9902636485	90.9902636485	77.1184353452
75.5678426067	75.5678426067	88.2448979592	91.1318017531	91.1318017531	77.2384610307
75.6852722136	75.6852722136	88.2448979592	91.273352543	91.273352543	77.3584867162
75.8027135634	75.8027135634	88.2448979592	91.4149431854	91.4149431854	77.4785244042
75.9201431702	75.9201431702	88.2448979592	91.5565325117	91.5565325117	77.5985500897
76.037572777	76.037572777	88.2448979592	91.6981347437	91.6981347437	77.7185757752
76.1550141268	76.1550141268	88.2448979592	91.8397510972	91.8397510972	77.8386134633
76.2724437336	76.2724437336	88.2448979592	91.981353249	91.981353249	77.9586391488
76.3898733404	76.3898733404	88.2448979592	92.1229684066	92.1229684066	78.0786648343
76.5073146902	76.5073146902	88.2448979592	92.2645846598	92.2645846598	78.1987025223
76.624744297	76.624744297	88.2448979592	92.4061997974	92.4061997974	78.3187282078
76.7421739039	76.7421739039	88.2448979592	92.5478149351	92.5478149351	78.4387538933
76.8596152536	76.8596152536	88.2448979592	92.6894442342	92.6894442342	78.5587915814
76.9770448605	76.9770448605	88.2448979592	92.8310593719	92.8310593719	78.6788172669
77.0944744673	77.0944744673	88.2448979592	92.9726745095	92.9726745095	78.7988429524
77.2119158171	77.2119158171	88.2448979592	93.1143038087	93.1143038087	78.9188806405
77.3293454239	77.3293454239	88.2448979592	93.2559189463	93.2559189463	79.038906326
77.4467750307	77.4467750307	90.1632653061	90.5190819579	90.5190819579	78.9965214856
77.5642163805	77.5642163805	90.1632653061	90.5943994463	90.5943994463	79.1163128921
77.6816459873	77.6816459873	90.1632653061	90.6881832373	90.6881832373	79.2360923207
77.7990755941	77.7990755941	90.1632653061	90.7948909461	90.7948909461	79.3558717493
77.9165169439	77.9165169439	90.1632653061	90.9106578436	90.9106578436	79.4756631558
78.0339465507	78.0339465507	90.1632653061	91.032753839	91.032753839	79.5954425844
78.1513761576	78.1513761576	90.1632653061	91.1592922875	91.1592922875	79.715222013
78.2688175073	78.2688175073	90.1632653061	91.2889536456	91.2889536456	79.8350134195
78.3862471142	78.3862471142	90.1632653061	91.4207840815	91.4207840815	79.9547928481
78.503676721	78.503676721	90.1632653061	91.5541293772	91.5541293772	80.0745722766
78.6211063278	78.6211063278	90.1632653061	91.6885565573	91.6885565573	80.1943517052
78.7385476776	78.7385476776	90.1632653061	91.8237570864	91.8237570864	80.3141431117
78.8559772844	78.8559772844	90.1632653061	91.9594550551	91.9594550551	80.4339225403
78.9734068912	78.9734068912	90.1632653061	92.095527694	92.095527694	80.5537019689
79.090848241	79.090848241	90.1632653061	92.231876691	92.231876691	80.6734933754
79.2082778478	79.2082778478	90.1632653061	92.3683872861	92.3683872861	80.793272804
79.3257074547	79.3257074547	90.1632653061	92.5050359535	92.5050359535	80.9130522326
79.4431488044	79.4431488044	90.1632653061	92.6417735717	92.6417735717	81.0328436391
79.5605784113	79.5605784113	90.1632653061	92.7785603844	92.7785603844	81.1526230677
79.6780080181	79.6780080181	90.1632653061	92.9153976425	92.9153976425	81.2724024963
79.7954493679	79.7954493679	90.1632653061	93.052286522	93.052286522	81.3921939028
79.9128789747	79.9128789747	90.1632653061	93.1891742814	93.1891742814	81.5119733313
80.0303085815	80.0303085815	90.1632653061	93.3260746707	93.3260746707	81.6317527599
80.1477499313	80.1477499313	90.1632653061	93.4630014402	93.4630014402	81.7515441664
80.2651795381	80.2651795381	90.1632653061	93.5999272582	93.5999272582	81.871323595
80.3826208879	80.3826208879	90.1632653061	93.7368667326	93.7368667326	81.9911150015
80.5000504947	80.5000504947	90.1632653061	93.8737924756	93.8737924756	82.1108944301
80.6174801016	80.6174801016	90.1632653061	94.0107310548	94.0107310548	82.2306738587
80.7349214513	80.7349214513	90.1632653061	94.1476704354	94.1476704354	82.3504652652
80.8523510582	80.8523510582	90.1632653061	94.2846089959	94.2846089959	82.4702446938
80.969780665	80.969780665	90.1632653061	94.4215475564	94.4215475564	82.5900241224
81.0872102718	81.0872102718	90.1632653061	94.5584861168	94.5584861168	82.709803551
81.2046516216	81.2046516216	90.1632653061	94.6954383711	94.6954383711	82.8295949575
81.3220812284	81.3220812284	90.1632653061	94.8323769316	94.8323769316	82.9493743861
81.4395108352	81.4395108352	92.0816326531	92.2878962889	92.2878962889	83.2476510597
81.556952185	81.556952185	92.0816326531	92.37506908	92.37506908	83.3676998715
81.6743817918	81.6743817918	92.0816326531	92.4759110073	92.4759110073	83.4877366796
81.7918113987	81.7918113987	92.0816326531	92.5863430326	92.5863430326	83.6077734877
81.9092527484	81.9092527484	92.0816326531	92.7034982279	92.7034982279	83.7278222994
82.0266823553	82.0266823553	92.0816326531	92.8253368271	92.8253368271	83.8478591075
82.1441119621	82.1441119621	92.0816326531	92.9504687002	92.9504687002	83.9678959156
82.2615533119	82.2615533119	92.0816326531	93.0779303349	93.0779303349	84.0879447274
82.3789829187	82.3789829187	92.0816326531	93.2069860796	93.2069860796	84.2079815355
82.4964125255	82.4964125255	92.0816326531	93.3371845284	93.3371845284	84.3280183435
82.6138538753	82.6138538753	92.0816326531	93.4681835713	93.4681835713	84.4480671553
82.7312834821	82.7312834821	92.0816326531	93.5997360941	93.5997360941	84.5681039634
82.8487130889	82.8487130889	92.0816326531	93.7316709796	93.7316709796	84.6881407715
82.9661544387	82.9661544387	92.0816326531	93.8638909002	93.8638909002	84.8081895833
83.0835840455	83.0835840455	92.0816326531	93.996295512	93.996295512	84.9282263913
83.2010136524	83.2010136524	92.0816326531	94.1288364155	94.1288364155	85.0482631994
83.3184550021	83.3184550021	92.0816326531	94.261477384	94.261477384	85.1683120112
83.435884609	83.435884609	92.0816326531	94.3941671354	94.3941671354	85.2883488193
83.5533142158	83.5533142158	92.0816326531	94.5269192191	94.5269192191	85.4083856274
83.6707438226	83.6707438226	92.0816326531	94.6596961721	94.6596961721	85.5284224355
83.7881851724	83.7881851724	92.0816326531	94.792498792	94.792498792	85.6484712472
83.9056147792	83.9056147792	92.0816326531	94.9253131724	94.9253131724	85.7685080553
84.023056129	84.023056129	92.0816326531	95.0581533608	95.0581533608	85.8885568671
84.1404857358	84.1404857358	92.0816326531	95.1909928397	95.1909928397	86.0085936752
84.2579153426	84.2579153426	92.0816326531	95.3238322833	95.3238322833	86.1286304833
84.3753566924	84.3753566924	92.0816326531	95.4566849768	95.4566849768	86.248679295
84.4927862993	84.4927862993	92.0816326531	95.5895370491	95.5895370491	86.3687161031
84.6102159061	84.6102159061	92.0816326531	95.7223764044	95.7223764044	86.4887529112
84.7276572559	84.7276572559	92.0816326531	95.8552417442	95.8552417442	86.608801723
84.8450868627	84.8450868627	92.0816326531	95.9880937989	95.9880937989	86.728838531
84.9625164695	84.9625164695	92.0816326531	96.1209458535	96.1209458535	86.8488753391
85.0799578193	85.0799578193	92.0816326531	96.2538111933	96.2538111933	86.9689241509
85.1973874261	85.1973874261	92.0816326531	96.3866632479	96.3866632479	87.088960959
85.3148170329	85.3148170329	92.0816326531	96.5195153026	96.5195153026	87.2089977671
85.4322583827	85.4322583827	92.0816326531	96.6523806424	96.6523806424	87.3290465788
85.5496879895	85.5496879895	92.0816326531	96.7852198389	96.7852198389	87.4490833869
85.6671175964	85.6671175964	92.0816326531	96.9180718759	96.9180718759	87.569120195
85.7845589461	85.7845589461	92.0816326531	97.0509371981	97.0509371981	87.6891690068
85.901988553	85.901988553	94.0408163265	94.1970824773	94.1970824773	86.4898040451
86.0194181598	86.0194181598	94.0408163265	94.2880069281	94.2880069281	86.6080372066
86.1368595096	86.1368595096	94.0408163265	94.3902388493	94.3902388493	86.7262821913
86.2542891164	86.2542891164	94.0408163265	94.5003390731	94.5003390731	86.8445153528
86.3717187232	86.3717187232	94.0408163265	94.6159822891	94.6159822891	86.9627485143
86.489160073	86.489160073	94.0408163265	94.7355179345	94.7355179345	87.0809934991
86.6065896798	86.6065896798	94.0408163265	94.8577505189	94.8577505189	87.1992266605
86.7240192866	86.7240192866	94.0408163265	94.9818966768	94.9818966768	87.317459822
86.8414488935	86.8414488935	94.0408163265	95.1073643598	95.1073643598	87.4356929835
86.9588902432	86.9588902432	94.0408163265	95.2337796537	95.2337796537	87.5539379683
87.0763198501	87.0763198501	94.0408163265	95.3608384642	95.3608384642	87.6721711297
87.1937494569	87.1937494569	94.0408163265	95.4883597892	95.4883597892	87.7904042912
87.3111908067	87.3111908067	94.0408163265	95.6162230841	95.6162230841	87.908649276
87.4286204135	87.4286204135	94.0408163265	95.7442931394	95.7442931394	88.0268824375
87.5460500203	87.5460500203	94.0408163265	95.8725097265	95.8725097265	88.1451155989
87.6634913701	87.6634913701	94.0408163265	96.0008616061	96.0008616061	88.2633605837
87.7809209769	87.7809209769	94.0408163265	96.1292864667	96.1292864667	88.3815937452
87.8983505837	87.8983505837	94.0408163265	96.2577480003	96.2577480003	88.4998269067
88.0157919335	88.0157919335	94.0408163265	96.3862716103	96.3862716103	88.6180718914
88.1332215403	88.1332215403	94.0408163265	96.5148069523	96.5148069523	88.7363050529
88.2506511472	88.2506511472	94.0408163265	96.643354557	96.643354557	88.8545382144
88.368092497	88.368092497	94.0408163265	96.7719397784	96.7719397784	88.9727831992
88.4855221038	88.4855221038	94.0408163265	96.900512074	96.900512074	89.0910163606
88.6029634536	88.6029634536	94.0408163265	97.0291096408	97.0291096408	89.2092613454
88.7203930604	88.7203930604	94.0408163265	97.1576943148	97.1576943148	89.3274945069
88.8378226672	88.8378226672	94.0408163265	97.2862789557	97.2862789557	89.4457276684
88.955252274	88.955252274	94.0408163265	97.4148760909	97.4148760909	89.5639608298
89.0726936238	89.0726936238	94.0408163265	97.5434860857	97.5434860857	89.6822058146
89.1901232306	89.1901232306	94.0408163265	97.6720706605	97.6720706605	89.8004389761
89.3075528375	89.3075528375	94.0408163265	97.8006677791	97.8006677791	89.9186721376
89.4249941872	89.4249941872	94.0408163265	97.9292777574	97.9292777574	90.0369171223
89.5424237941	89.5424237941	94.0408163265	98.057874876	98.057874876	90.1551502838
89.6598534009	89.6598534009	94.0408163265	98.1864719946	98.1864719946	90.2733834453
89.7772947507	89.7772947507	94.0408163265	98.3150819729	98.3150819729	90.3916284301
89.8947243575	89.8947243575	94.0408163265	98.4436790915	98.4436790915	90.5098615915
90.0121539643	90.0121539643	94.0408163265	98.5722762102	98.5722762102	90.628094753
90.1295953141	90.1295953141	94.0408163265	98.7008861885	98.7008861885	90.7463397378
90.2470249209	90.2470249209	94.0408163265	98.8294833071	98.8294833071	90.8645728993
90.3644545277	90.3644545277	96.0	96.1231713343	96.1231713343	91.0435601534
90.4818958775	90.4818958775	96.0	96.2242739536	96.2242739536	91.1618840967
90.5993254843	90.5993254843	96.0	96.3324702554	96.3324702554	91.2801962088
90.7167550912	90.7167550912	96.0	96.4456378004	96.4456378004	91.3985083209
90.834184698	90.834184698	96.0	96.5622855962	96.5622855962	91.516820433
90.9516260478	90.9516260478	96.0	96.6813879811	96.6813879811	91.6351443763
91.0690556546	91.0690556546	96.0	96.8021915789	96.8021915789	91.7534564884
91.1864852614	91.1864852614	96.0	96.9241949137	96.9241949137	91.8717686004
91.3039266112	91.3039266112	96.0	97.0470515387	97.0470515387	91.9900925437
91.421356218	91.421356218	96.0	97.1704728364	97.1704728364	92.1084046558
91.5387858248	91.5387858248	96.0	97.2943156152	97.2943156152	92.2267167679
91.6562271746	91.6562271746	96.0	97.4184602174	97.4184602174	92.3450407112
91.7736567814	91.7736567814	96.0	97.5427975685	97.5427975685	92.4633528233
91.8910863883	91.8910863883	96.0	97.6672799886	97.6672799886	92.5816649354
92.008527738	92.008527738	96.0	97.791859489	97.791859489	92.6999888787
92.1259573449	92.1259573449	96.0	97.9165114335	97.9165114335	92.8183009907
92.2433869517	92.2433869517	96.0	98.0412119197	98.0412119197	92.9366131028
92.3608283015	92.3608283015	96.0	98.1659491111	98.1659491111	93.0549370461
92.4782579083	92.4782579083	96.0	98.2906981388	98.2906981388	93.1732491582
92.5956875151	92.5956875151	96.0	98.4154715774	98.4154715774	93.2915612703
92.7131171219	92.7131171219	96.0	98.5402572214	98.5402572214	93.4098733824
92.8305584717	92.8305584717	96.0	98.665055284	98.665055284	93.5281973257
92.9479880785	92.9479880785	96.0	98.7898531334	98.7898531334	93.6465094378
93.0654176854	93.0654176854	96.0	98.9146509516	98.9146509516	93.7648215498
93.1828590352	93.1828590352	96.0	99.0394735807	99.0394735807	93.8831454931
93.300288642	93.300288642	96.0	99.1642837289	99.1642837289	94.0014576052
93.4177182488	93.4177182488	96.0	99.2890814848	99.2890814848	94.1197697173
93.5351595986	93.5351595986	96.0	99.4139040984	99.4139040984	94.2380936606
93.6525892054	93.6525892054	96.0	99.538714231	99.538714231	94.3564057727
93.7700188122	93.7700188122	96.0	99.6635243636	99.6635243636	94.4747178848
93.887460162	93.887460162	96.0	99.7883469772	99.7883469772	94.5930418281
94.0048897688	94.0048897688	96.0	99.9131571097	99.9131571097	94.7113539401
94.1223193757	94.1223193757	96.0	99.0	99.0	94.8296660522
94.2397607254	94.2397607254	96.0	99.0	99.0	94.9479899955
94.3571903323	94.3571903323	96.0	99.0	99.0	95.0663021076
94.4746199391	94.4746199391	96.0	99.0	99.0	95.1846142197
94.5920612889	94.5920612889	96.0	99.0	99.0	95.302938163
94.7094908957	94.7094908957	96.0	99.0	99.0	95.4212502751
94.8269205025	94.8269205025	96.0	99.0	99.0	95.5395623872
94.9443618523	94.9443618523	96.0	99.0	99.0	95.6578863305
95.0617914591	95.0617914591	96.0	99.0	99.0	95.7761984425
95.1792210659	95.1792210659	98.0	98.063725333	98.063725333	95.1846533292
95.2966624157	95.2966624157	98.0	98.1719217389	98.1719217389	95.3021013818
95.4140920225	95.4140920225	98.0	98.2839176948	98.2839176948	95.4195376908
95.5315216294	95.5315216294	98.0	98.3985948062	98.3985948062	95.5369739998
95.6489629791	95.6489629791	98.0	98.5151519403	98.5151519403	95.6544220525
95.766392586	95.766392586	98.0	98.6330225942	98.6330225942	95.7718583615
95.8838221928	95.8838221928	98.0	98.7517935703	98.7517935703	95.8892946705
96.0012635426	96.0012635426	98.0	98.8712290702	98.8712290702	96.0067427231
96.1186931494	96.1186931494	98.0	98.9911157084	98.9911157084	96.1241790321
96.2361227562	96.2361227562	98.0	99.1113114382	99.1113114382	96.2416153411
96.353564106	96.353564106	98.0	99.2317334735	99.2317334735	96.3590633938
96.4709937128	96.4709937128	98.0	99.3523103483	99.3523103483	96.4764997028
96.5884233196	96.5884233196	98.0	99.4729825874	99.4729825874	96.5939360118
96.7058646694	96.7058646694	98.0	99.5937505896	99.5937505896	96.7113840644
96.8232942762	96.8232942762	98.0	99.7145663554	99.7145663554	96.8288203734
96.9407238831	96.9407238831	98.0	99.8354180501	99.8354180501	96.9462566824
97.0581652329	97.0581652329	98.0	99.9563058105	99.9563058105	97.0637047351
97.1755948397	97.1755948397	98.0	99.0	99.0	97.1811410441
97.2930244465	97.2930244465	98.0	99.0	99.0	97.2985773531
97.4104657963	97.4104657963	98.0	99.0	99.0	97.4160254057
97.5278954031	97.5278954031	98.0	99.0	99.0	97.5334617147
97.6453250099	97.6453250099	98.0	99.0	99.0	97.6508980237
97.7627663597	97.7627663597	98.0	99.0	99.0	97.7683460763
97.8801959665	97.8801959665	98.0	99.0	99.0	97.8857823854
97.9976255734	97.9976255734	98.0	99.0	99.0	98.0032186944
98.1150669231	98.1150669231	98.0	99.0	99.0	98.120666747
98.23249653	98.23249653	98.0	99.0	99.0	98.238103056
98.3499261368	98.3499261368	98.0	99.0	99.0	98.355539365
98.4673674866	98.4673674866	98.0	99.0	99.0	98.4729874176
98.5847970934	98.5847970934	98.0	99.0	99.0	98.5904237266
98.7022267002	98.7022267002	98.0	99.0	99.0	98.7078600356
98.81966805	98.81966805	98.0	99.0	99.0	98.8253080883
98.9370976568	98.9370976568	98.0	99.0	99.0	98.9427443973
99.0545272636	99.0545272636	98.0	99.0	99.0	99.0601807063
99.1719686134	99.1719686134	98.0	99.0	99.0	99.1776287589
99.2893982202	99.2893982202	98.0	99.0	99.0	99.2950650679
99.4068278271	99.4068278271	98.0	99.0	99.0	99.4125013769
99.5242691768	99.5242691768	98.0	99.0	99.0	99.5299494296
99.6416987837	99.6416987837	98.0	99.0	99.0	99.6473857386
99.7591283905	99.7591283905	98.0	99.0	99.0	99.7648220476
99.8765697403	99.8765697403	98.0	99.0	99.0	99.8822701002
99.9939993471	99.9939993471	98.0	99.0	99.0	99.9997064092
100.0	100.0	100.0	99.0	99.0	99.0
100.0	100.0	100.0	99.0	99.0	99.0


==> charts/neat_skewness/skew.dat <==
1.05 7.6227822036	2.03355396607	4.77720957329	1.83203262117	4.77720957329	1.83203262117	35.5076947993	2.09424634746
1.2 14.6030160427	5.31806148604	12.2588759362	5.24852113328	12.2588759362	5.24852113328	0.297033954012	0.146947800253
1.4 24.3793213341	9.89313773745	40.0545171602	13.4700917173	40.0545171602	13.4700917173	0.205794088529	0.0524918188816
1.6 31.6950659716	16.0761549645	60.0043018951	22.4226347338	60.0043018951	22.4226347338	0.920331170682	0.486639851027
1.8 38.8621381136	17.8656026952	93.9202506912	33.1839025513	93.9202506912	33.1839025513	1.41047003331	0.57843385697
#2.0 42.0041615918	18.9066801094	52.9829485255	21.8525528769	52.9829485255	21.8525528769	0.831978786634	0.284473554579


==> charts/plots/ii-50K-red7/progress.dat <==
TIME	OPT	HADOOP	TASK_RATIO	JOB_RATIO	FIT
0.0	0.0	0.0	0.0	0.0	0.0
1.05943745204	1.05943745204	0.137365989384	1.08303062433	1.08303062433	1.21382357152
2.8762620019	2.8762620019	0.317148377016	2.3033342975	2.31397560167	2.92153629678
4.71760285317	4.71760285317	0.493980318691	2.86514933254	3.10983609226	4.79186108922
6.54311521858	6.54311521858	1.77986390991	3.35518904253	4.40928324185	6.03710393824
8.41968337673	8.41968337673	3.04268983416	3.30263541642	5.71600318494	7.812940877
10.3275812259	10.3275812259	3.93624290445	3.49962676079	7.10423077836	9.58335104894
12.1915639526	12.1915639526	5.16082169299	4.4708042935	8.0786553095	10.5544973463
14.1062454385	14.1062454385	6.58368817062	5.59038149934	9.14683259704	13.1002225116
16.0077166844	16.0077166844	7.41935064434	7.07563689399	10.2626158737	14.8660854784
17.8899973788	17.8899973788	8.68517479018	8.40079977545	11.1712633626	16.87102346
19.8311290977	19.8311290977	9.01180668384	9.44560814579	11.9529249903	18.7015926923
21.6688103554	21.6688103554	10.2078760782	10.3332118349	12.8202420038	20.4346037685
23.5266045012	23.5266045012	10.6107990499	11.1396025765	13.3474425712	22.1775282619
25.400494908	25.400494908	11.8047734115	11.7932439412	14.0209987004	23.9439649551
27.2724513832	27.2724513832	13.5268714111	12.144032852	14.9505920231	25.1354619692
29.1405697481	29.1405697481	14.4479990094	12.189237134	15.7657129069	26.8572000505
31.0087773715	31.0087773715	16.1485811398	12.526919233	16.9087457536	28.8683706403
32.8725815814	32.8725815814	16.9157512069	12.9692527887	17.7957161053	31.1929296662
34.7291856155	34.7291856155	17.9308325573	13.1317675671	18.6062726101	32.9546689719
36.6094728727	36.6094728727	18.9470901262	13.5274519472	19.3945862143	34.6498212533
38.4617627518	38.4617627518	22.0305621216	13.4892868196	20.4512332335	36.4029607602
40.3465724336	40.3465724336	24.7768673991	15.2855446739	21.9463371064	38.3828188442
42.2316498906	42.2316498906	29.2505695044	15.6521202157	23.9795839931	40.1761455675
44.1038741409	44.1038741409	31.4950857585	16.1011517255	26.0450798609	41.7343260907
45.9663097224	45.9663097224	32.1326437897	16.3630680876	27.403478867	43.4966994739
47.8147614912	47.8147614912	34.1130670015	18.1551612024	29.5299551906	45.1320907322
49.706325057	49.706325057	35.5156179795	19.7991457651	32.0434087949	46.9175271918
51.543827798	51.543827798	37.2295316989	20.6532318365	33.1667722511	48.9778395733
53.415665262	53.415665262	37.7878607856	21.4367497339	34.5327056604	50.7564920121
55.3442115495	55.3442115495	39.3441454553	22.2350668892	35.8024931355	52.589030159
57.2293782648	57.2293782648	41.2271620599	23.202045789	36.6339997745	55.621965329
59.1017512791	59.1017512791	46.7411885762	24.4539303767	38.567990595	57.6717914623
61.0028059859	61.0028059859	49.4198317684	25.4451203924	40.4474561559	59.5268503774
62.8783625491	62.8783625491	53.1106492379	26.1973873022	41.8324354979	61.3538217675
64.7415717032	64.7415717032	58.1333312936	27.8901989153	44.4056051086	63.4898446091
66.6302790009	66.6302790009	60.8581547068	29.9742039572	46.8694479611	65.2777344594
68.5129464816	68.5129464816	66.7227989331	33.9887873046	49.4801632621	67.9744141748
70.3819871831	70.3819871831	68.5944159414	34.7229557416	51.7082194673	69.7280717242
72.2195494297	72.2195494297	69.5347426963	34.9053330244	52.3130888757	71.5485612735
74.0687152655	74.0687152655	74.106771409	43.6924067873	59.9810814646	74.5970156052
75.9296632073	75.9296632073	74.5428505043	46.4113731795	61.8965432771	77.2166732375
77.7689213631	77.7689213631	75.2894554308	47.3927115082	61.5589184545	79.0871068732
79.614189583	79.614189583	77.2522305111	55.3731504817	67.4354112421	81.8749766693
81.4627008574	81.4627008574	78.5604880737	57.9496914342	69.116669982	85.5620045119
83.2987159587	83.2987159587	80.9154556014	60.2161134424	70.8427821787	87.6333071761
85.1336599595	85.1336599595	83.8207814829	66.103812876	74.454968978	89.6349434332
86.9930607561	86.9930607561	84.9678284662	68.3344582719	76.2095381625	91.8632178841
88.8391620542	88.8391620542	86.7729669297	70.3583198511	77.9764475826	94.3518627945
90.685174094	90.685174094	89.64475668	69.9614770077	76.9201164721	92.0681011942
92.5335663572	92.5335663572	93.1958217652	72.5792242531	79.1899912537	94.1583654528
94.3658921122	94.3658921122	96.2708384533	79.9151026521	84.8810870209	96.348515903
96.2104165123	96.2104165123	98.2213615868	88.8501407079	91.592047932	98.560421544
98.0545838789	98.0545838789	99.2418354005	95.9857531926	97.0523058456	99.8768072811
99.8835773211	99.8835773211	99.9470912558	99.6261108135	99.7134044105	99.9951746623
100.0	100.0	100.0	99.0	99.0	99.0
100.0	100.0	100.0	99.0	99.0	99.0


==> charts/plots/ii-50K-red7/timeline.dat <==
TIME	OPT	HADOOP	TASK_RATIO	JOB_RATIO	FIT


==> charts/plots/ii-50K-red7/timeline_1.dat <==
0.0	1
96.7457161561	1


==> charts/plots/ii-50K-red7/timeline_2.dat <==
0.0262274816178	2
98.9687186036	2


==> charts/plots/ii-50K-red7/timeline_3.dat <==
0.0	3
69.1080737807	3


==> charts/plots/ii-50K-red7/timeline_4.dat <==
0.0262537616595	4
89.0759911058	4


==> charts/plots/ii-50K-red7/timeline_5.dat <==
0.0	5
99.9998685998	5


==> charts/plots/ii-50K-red7/timeline_6.dat <==
0.0262012015761	6
95.4787816257	6


==> charts/plots/ii-50K-red7/timeline_7.dat <==
0.0	7
77.5368189954	7


==> charts/plots/m3-1A-2000-r1-red7/progress.dat <==
TIME	OPT	HADOOP	TASK_RATIO	JOB_RATIO	FIT
0.0	0.0	0.0	0.0	0.0	0.0
7.91232539501	7.91232539501	1.94909969113	12.7811813663	12.7811813663	15.3262210476
22.2516410961	22.2516410961	30.0934584381	36.7567269389	37.0391252214	20.9497758734
36.6374704221	36.6374704221	45.5143385183	57.3006084618	58.2235295902	36.5934778051
51.0557400198	51.0557400198	60.9361690364	68.932401533	69.9902229111	51.7855241893
65.4470555683	65.4470555683	71.2160606351	80.4632926093	80.5388729401	66.3925064487
79.8288298603	79.8288298603	82.52412356	89.3186367397	89.7762755513	80.4231329331
94.2110812152	94.2110812152	93.8321896167	97.9500482356	97.9930629298	94.3652684167
100.0	100.0	100.0	99.0	99.0	99.0
100.0	100.0	100.0	99.0	99.0	99.0


==> charts/plots/m3-1A-2000-r1-red7/timeline_1.dat <==
0.0	1
100.0	1


==> charts/plots/m3-1A-2000-r1-red7/timeline_2.dat <==
0.226880965845	2
97.6689627293	2


==> charts/plots/m3-1A-2000-r1-red7/timeline_3.dat <==
0.0	3
95.6288509013	3


==> charts/plots/m3-1A-2000-r1-red7/timeline_4.dat <==
0.0	4
97.0205691783	4


==> charts/plots/m3-1A-2000-r1-red7/timeline_5.dat <==
0.226653857771	5
98.6566557428	5


==> charts/plots/m3-1A-2000-r1-red7/timeline_6.dat <==
0.0	6
99.1924036891	6


==> charts/plots/m3-1A-2000-r1-red7/timeline_7.dat <==
0.228243614289	7
94.4681015355	7


==> charts/plots/m3-3B-2000-r1-red7/progress.dat <==
TIME	OPT	HADOOP	TASK_RATIO	JOB_RATIO	FIT
0.0	0.0	0.0	0.0	0.0	0.0
1.60082448497	1.60082448497	3.92573698893	2.93993115962	2.93993115962	3.67935881338
4.44694508341	4.44694508341	45.3156752079	7.9935292706	7.9935292706	4.5431989615
7.30106625373	7.30106625373	84.1906285196	15.0490334794	14.4098352844	7.26369808818
10.1616257541	10.1616257541	87.2209403151	20.6576407161	19.8487548351	10.6961152963
13.0085038031	13.0085038031	87.7321395101	24.6259086229	24.5857636363	12.9466984352
15.8513578959	15.8513578959	87.987719937	27.8993498351	29.0612355425	15.8396975454
18.69430667	18.69430667	88.4988807907	29.8706878619	32.565425424	18.6844175944
21.5372081034	21.5372081034	89.0100416445	31.5838033914	35.6686664618	21.4775749759
24.3799201742	24.3799201742	89.2656220714	33.8366450151	39.1969701237	24.3525741694
27.2229636296	27.2229636296	89.7767829251	35.7067058272	41.8946288638	27.1801799332
30.0657703817	30.0657703817	90.032363352	38.0358897853	45.1023601022	30.0470509754
32.9087191558	32.9087191558	90.5435242057	40.0792305493	47.5288189364	32.8627779863
35.7513838859	35.7513838859	90.7991046326	42.5066994175	50.5180617553	35.7236992109
38.59433266	38.59433266	91.3102654863	44.6943340369	52.7705532433	38.5422216759
41.4370447308	41.4370447308	91.5658459132	47.171753481	55.5701929255	41.3455397766
44.2799935049	44.2799935049	92.077006767	49.5089585814	57.7567831252	44.2474836806
47.1227529163	47.1227529163	92.3325871938	51.9634072938	60.3453042191	46.9105576878
49.9657016904	49.9657016904	92.8437480476	54.3176748978	62.3883547255	49.7428612903
52.8086031238	52.8086031238	93.3549089013	56.7526357749	64.4482190831	52.6582328675
55.6513151946	55.6513151946	93.6104893282	59.3773297855	67.0374144675	55.5106169279
58.4942639687	58.4942639687	94.1216501819	61.8383089295	69.0181526908	58.3586412237
61.3369760395	61.3369760395	94.3772306088	64.4798493472	71.5417027646	61.1863816074
64.1798774729	64.1798774729	94.8883914625	66.975946613	73.4878832262	64.0339756712
67.0226368843	67.0226368843	95.1439718894	69.636953794	75.9693965707	66.8626298996
69.8654909771	69.8654909771	95.6551327432	72.1734996936	77.9039868834	69.7307730471
72.7081557072	72.7081557072	95.91071317	74.8646601368	80.3673607575	72.5802335648
75.5511044813	75.5511044813	96.4218740238	77.4105565119	82.2673666347	75.4348283352
78.3940532554	78.3940532554	96.9330348775	79.990068602	84.1835025436	78.3236774133
81.2367653262	81.2367653262	97.1886153044	82.7062421861	86.610921531	81.1877993379
84.079619419	84.079619419	97.6997761581	85.2887265337	88.5023288447	84.0593641409
86.9223314897	86.9223314897	97.955356585	88.0098991202	90.9069439404	86.9207266847
89.7652329232	89.7652329232	98.4665174388	90.5811000022	92.7639741221	89.769397671
92.6079449939	92.6079449939	98.7220978656	93.3036312619	95.1461065886	92.6288181155
95.4507990867	95.4507990867	99.2332587194	95.8540729521	96.9634917849	95.4503924051
98.2936531795	98.2936531795	99.7444195731	98.4544541962	98.825454002	98.3212549177
100.0	100.0	100.0	99.0	99.0	99.0
100.0	100.0	100.0	99.0	99.0	99.0


==> charts/plots/m3-3B-2000-r1-red7/timeline_1.dat <==
0.0	1
99.9998590738	1


==> charts/plots/m3-3B-2000-r1-red7/timeline_2.dat <==
0.046881444437	2
8.82850880366	2


==> charts/plots/m3-3B-2000-r1-red7/timeline_3.dat <==
0.0	3
6.41481904608	3


==> charts/plots/m3-3B-2000-r1-red7/timeline_4.dat <==
0.0	4
7.1724851957	4


==> charts/plots/m3-3B-2000-r1-red7/timeline_5.dat <==
0.0467874936466	5
6.78207268597	5


==> charts/plots/m3-3B-2000-r1-red7/timeline_6.dat <==
0.0	6
7.1922148617	6


==> charts/plots/m3-3B-2000-r1-red7/timeline_7.dat <==
0.0471163214132	7
6.84046310224	7


==> charts/plots/neat-14-red1/progress.dat <==
TIME	OPT	HADOOP	TASK_RATIO	JOB_RATIO	FIT
0.0	0.0	0.0	0.0	0.0	0.0
2.77356882745	2.77356882745	2.14991760684	2.41709441763	2.41709441763	2.78484511638
3.30917226238	3.30917226238	2.14991760684	2.88385913601	2.88385913601	3.32262611368
3.84477569732	3.84477569732	2.14991760684	3.35062385438	3.35062385438	3.86040711097
4.38043269259	4.38043269259	2.14991760684	3.81743524923	3.81743524923	4.39824188636
4.91603612752	4.91603612752	2.14991760684	4.28419996761	4.28419996761	4.93602288366
5.45163956245	5.45163956245	9.10318936154	5.83251009093	5.83251009093	5.50885687364
5.98724299739	5.98724299739	9.10318936154	7.2746381716	7.2746381716	6.05008169789
6.52289999266	6.52289999266	9.10318936154	8.75719783475	8.75719783475	6.59136064462
7.05850342759	7.05850342759	13.8998332965	10.8171599066	10.8171599066	7.07936173687
7.59410686253	7.59410686253	13.8998332965	12.6107103786	12.6107103786	7.61654791271
8.12971029746	8.12971029746	13.8998332965	14.3390893366	14.3390893366	8.15373408855
8.66536729273	8.66536729273	16.9696758288	15.7579010114	15.7579010114	8.67119591724
9.20097072767	9.20097072767	16.9696758288	17.1251155136	17.1251155136	9.20715961749
9.7365741626	9.7365741626	16.9696758288	18.4251175217	18.4251175217	9.74312331774
10.2721775975	10.2721775975	16.9696758288	19.6689687142	19.6689687142	10.279087018
10.8078345928	10.8078345928	16.9696758288	20.8676839837	20.8676839837	10.8151043146
11.3434380277	11.3434380277	16.9696758288	22.0307740958	22.0307740958	11.3510680149
11.8790414627	11.8790414627	16.9696758288	23.1665038935	23.1665038935	11.8870317151
12.4146448976	12.4146448976	16.9696758288	24.2813683752	24.2813683752	12.4229954154
12.9503018929	12.9503018929	16.9696758288	25.3806749593	25.3806749593	12.959012712
13.4859053278	13.4859053278	16.9696758288	26.4681364588	26.4681364588	13.4949764122
14.0215087627	14.0215087627	16.9696758288	27.5468779595	27.5468779595	14.0309401125
14.5571121977	14.5571121977	16.9696758288	28.6191893218	28.6191893218	14.5669038127
15.0927691929	15.0927691929	16.9696758288	29.6868547252	29.6868547252	15.1029211094
15.6283726279	15.6283726279	16.9696758288	30.7509258264	30.7509258264	15.6388848096
16.1639760628	16.1639760628	16.9696758288	31.8124751622	31.8124751622	16.1748485099
16.6995794977	16.6995794977	16.9696758288	32.8721456036	32.8721456036	16.7108122101
17.235236493	17.235236493	16.9696758288	33.9305616625	33.9305616625	17.2468295067
17.770839928	17.770839928	16.9696758288	34.9878678017	34.9878678017	17.782793207
18.3064433629	18.3064433629	16.9696758288	36.0444735976	36.0444735976	18.3187569072
18.8420467978	18.8420467978	16.9696758288	37.1005368009	37.1005368009	18.8547206075
19.3777037931	19.3777037931	16.9696758288	38.1563474561	38.1563474561	19.3907379041
19.913307228	19.913307228	16.9696758288	39.211781928	39.211781928	19.9267016044
20.448910663	20.448910663	16.9696758288	40.2670038844	40.2670038844	20.4626653046
20.9845676582	20.9845676582	16.9696758288	41.3221859173	41.3221859173	20.9986826012
21.5201710932	21.5201710932	16.9696758288	42.3771931212	42.3771931212	21.5346463015
22.0557745281	22.0557745281	16.9696758288	43.4320784786	43.4320784786	22.0706100017
22.591377963	22.591377963	16.9696758288	44.4869258159	44.4869258159	22.606573702
23.1270349583	23.1270349583	16.9696758288	45.5418852999	45.5418852999	23.1425909986
23.6626383932	23.6626383932	16.9696758288	46.5966476959	46.5966476959	23.6785546988
24.1982418282	24.1982418282	16.9696758288	47.6514123168	47.6514123168	24.2145183991
24.7338452631	24.7338452631	16.9696758288	48.7061791626	48.7061791626	24.7504820993
25.2695022584	25.2695022584	16.9696758288	49.7610537052	49.7610537052	25.286499396
25.8051056933	25.8051056933	16.9696758288	50.8157714047	50.8157714047	25.8224630962
26.3407091282	26.3407091282	16.9696758288	51.8704891042	51.8704891042	26.3584267965
26.8763661235	26.8763661235	16.9696758288	52.9253122755	52.9253122755	26.8944440931
27.4119695584	27.4119695584	16.9696758288	53.9800869088	53.9800869088	27.4304077933
27.9475729934	27.9475729934	16.9696758288	55.0348057208	55.0348057208	27.9663714936
28.4831764283	28.4831764283	16.9696758288	56.0895245328	56.0895245328	28.5023351938
29.0188334236	29.0188334236	16.9696758288	57.1443488166	57.1443488166	29.0383524905
29.5544368585	29.5544368585	16.9696758288	58.1990676286	58.1990676286	29.5743161907
30.0900402934	30.0900402934	16.9696758288	59.2537864405	59.2537864405	30.110279891
30.6256437284	30.6256437284	16.9696758288	60.3085052525	60.3085052525	30.6462435912
31.1613007237	31.1613007237	16.9696758288	61.3633295363	61.3633295363	31.1822608878
31.6969041586	31.6969041586	16.9696758288	62.4180483483	62.4180483483	31.7182245881
32.2325075935	32.2325075935	16.9696758288	63.4727671603	63.4727671603	32.2541882883
32.7681110284	32.7681110284	16.9696758288	64.5274859722	64.5274859722	32.7901519886
33.3037680237	33.3037680237	16.9696758288	65.5823102561	65.5823102561	33.3261692852
33.8393714587	33.8393714587	16.9696758288	66.6370290681	66.6370290681	33.8621329855
34.3749748936	34.3749748936	16.9696758288	67.69174788	67.69174788	34.3980966857
34.9105783285	34.9105783285	16.9696758288	68.746466692	68.746466692	34.934060386
35.4462353238	35.4462353238	16.9696758288	69.8012909758	69.8012909758	35.4700776826
35.9818387587	35.9818387587	16.9696758288	70.8560097878	70.8560097878	36.0060413828
36.5174421937	36.5174421937	16.9696758288	71.9107285998	71.9107285998	36.5420050831
37.0530456286	37.0530456286	16.9696758288	72.9654474117	72.9654474117	37.0779687833
37.5887026239	37.5887026239	16.9696758288	74.0202716956	74.0202716956	37.61398608
38.1243060588	38.1243060588	16.9696758288	75.0749905075	75.0749905075	38.1499497802
38.6599094937	38.6599094937	16.9696758288	76.1297093195	76.1297093195	38.6859134805
39.195566489	39.195566489	16.9696758288	77.1845336033	77.1845336033	39.2219307771
39.7311699239	39.7311699239	16.9696758288	78.2392524153	78.2392524153	39.7578944773
40.2667733589	40.2667733589	16.9696758288	79.2939712273	79.2939712273	40.2938581776
40.8023767938	40.8023767938	16.9696758288	80.3486900392	80.3486900392	40.8298218778
41.3380337891	41.3380337891	16.9696758288	81.4035143231	81.4035143231	41.3658391744
41.873637224	41.873637224	16.9696758288	82.458233135	82.458233135	41.9018028747
42.4092406589	42.4092406589	16.9696758288	83.512951947	83.512951947	42.4377665749
42.9448440939	42.9448440939	16.9696758288	84.567670759	84.567670759	42.9737302752
43.4805010891	43.4805010891	21.781857102	36.9343124806	36.9343124806	43.4896320221
44.0161045241	44.0161045241	21.781857102	30.991718863	30.991718863	44.0253479341
44.551707959	44.551707959	21.781857102	28.013508926	28.013508926	44.5610638461
45.0873113939	45.0873113939	21.781857102	26.3754456984	26.3754456984	45.0967797581
45.6229683892	45.6229683892	28.3549100851	28.1795607746	28.1795607746	45.7351350945
46.1585718242	46.1585718242	28.3549100851	28.5799609142	28.5799609142	46.2720553414
46.6941752591	46.6941752591	28.3549100851	28.9610619128	28.9610619128	46.8089755884
47.229778694	47.229778694	31.8176595496	30.5637980139	30.5637980139	47.3656052885
47.7654356893	47.7654356893	31.8176595496	31.2963911131	31.2963911131	47.9028027624
48.3028066156	48.3028066156	31.8176595496	31.9275391616	31.9275391616	48.4417190964
48.8384100505	48.8384100505	31.8176595496	32.4820488963	32.4820488963	48.9788628559
49.3740134854	49.3740134854	31.8176595496	32.9816583512	32.9816583512	49.5160066155
49.9096704807	49.9096704807	31.8176595496	33.4416905739	33.4416905739	50.0532040894
50.4452739156	50.4452739156	31.8176595496	33.8732637003	33.8732637003	50.5903478489
50.9808773506	50.9808773506	40.1827388027	37.4558924048	37.4558924048	51.122933188
51.5164807855	51.5164807855	40.1827388027	38.6573305607	38.6573305607	51.6600290569
52.0521377808	52.0521377808	40.1827388027	39.6517500829	39.6517500829	52.1971786354
52.5877412157	52.5877412157	40.1827388027	40.489674492	40.489674492	52.7342745043
53.1233446506	53.1233446506	49.1462518867	45.7731291734	45.7731291734	53.284964462
53.6589480856	53.6589480856	49.1462518867	47.3167342682	47.3167342682	53.8221973901
54.1946050808	54.1946050808	49.1462518867	48.5850515216	48.5850515216	54.3594840415
54.7302085158	54.7302085158	49.1462518867	49.6440331957	49.6440331957	54.8967169696
55.2658119507	55.2658119507	49.1462518867	50.5472628042	50.5472628042	55.4339498977
55.8014153856	55.8014153856	49.1462518867	51.3363771914	51.3363771914	55.9711828257
56.3370723809	56.3370723809	49.1462518867	52.0427348482	52.0427348482	56.5084694771
56.8726758158	56.8726758158	49.1462518867	52.689496865	52.689496865	57.0457024052
57.4082792508	57.4082792508	50.8464920298	51.5881813032	51.5881813032	57.6220333343
57.9438826857	57.9438826857	50.8464920298	51.8759323559	51.8759323559	58.1596310359
58.479539681	58.479539681	50.8464920298	52.2196273416	52.2196273416	58.6972824974
59.0151431159	59.0151431159	50.8464920298	52.6023217044	52.6023217044	59.234880199
59.5507465508	59.5507465508	50.8464920298	53.0124296307	53.0124296307	59.7724779007
60.0863499858	60.0863499858	50.8464920298	53.4418070225	53.4418070225	60.3100756024
60.6220069811	60.6220069811	54.9402012185	54.7211426102	54.7211426102	60.7724854088
61.157610416	61.157610416	54.9402012185	55.3018257407	55.3018257407	61.3094183406
61.6932138509	61.6932138509	54.9402012185	55.8549921783	55.8549921783	61.8463512723
62.2288708462	62.2288708462	66.1964635846	63.5868039346	63.5868039346	62.1792154747
62.7644742811	62.7644742811	66.1964635846	64.9346993577	64.9346993577	62.7143915262
63.3000777161	63.3000777161	66.1964635846	66.0661798822	66.0661798822	63.2495675778
63.835681151	63.835681151	66.1964635846	67.0388780112	67.0388780112	63.7847436293
64.3713381463	64.3713381463	66.1964635846	67.8965107371	67.8965107371	64.3199731984
64.9069415812	64.9069415812	66.1964635846	68.6712865082	68.6712865082	64.8551492499
65.4425450161	65.4425450161	66.1964635846	69.3868545987	69.3868545987	65.3903253014
65.9781484511	65.9781484511	66.1964635846	70.0601727835	70.0601727835	65.9255013529
66.5138054463	66.5138054463	66.1964635846	70.7035637933	70.7035637933	66.460730922
67.0494088813	67.0494088813	66.1964635846	71.325655968	71.325655968	66.9959069736
67.5850123162	67.5850123162	66.1964635846	71.9326738521	71.9326738521	67.5310830251
68.1206157511	68.1206157511	66.1964635846	72.5290692701	72.5290692701	68.0662590766
68.6562727464	68.6562727464	66.1964635846	73.1179465241	73.1179465241	68.6014886457
69.1918761813	69.1918761813	66.1964635846	73.7014730037	73.7014730037	69.1366646972
69.7274796163	69.7274796163	66.1964635846	74.2812229865	74.2812229865	69.6718407487
70.2630830512	70.2630830512	66.1964635846	74.8583405328	74.8583405328	70.2070168002
70.7987400465	70.7987400465	66.1964635846	75.4336356918	75.4336356918	70.7422463694
71.3343434814	71.3343434814	66.1964635846	76.0075559563	76.0075559563	71.2774224209
71.8699469163	71.8699469163	66.1964635846	76.5805201209	76.5805201209	71.8125984724
72.4056039116	72.4056039116	66.1964635846	77.1529148696	77.1529148696	72.3478280415
72.9412073466	72.9412073466	66.1964635846	77.7247887589	77.7247887589	72.883004093
73.4768107815	73.4768107815	66.1964635846	78.2963221273	78.2963221273	73.4181801445
74.0124142164	74.0124142164	66.1964635846	78.8675971611	78.8675971611	73.9533561961
74.5480712117	74.5480712117	66.1964635846	79.4388010771	79.4388010771	74.4885857652
75.0836746466	75.0836746466	66.1964635846	80.0098167913	80.0098167913	75.0237618167
75.6192780816	75.6192780816	66.1964635846	80.5807444341	80.5807444341	75.5589378682
76.1548815165	76.1548815165	66.1964635846	81.1516283668	81.1516283668	76.0941139197
76.6905385118	76.6905385118	66.1964635846	81.7225713291	81.7225713291	76.6293434888
77.2261419467	77.2261419467	66.1964635846	82.2933652343	82.2933652343	77.1645195403
77.7617453816	77.7617453816	66.1964635846	82.8641597911	82.8641597911	77.6996955919
78.2974023769	78.2974023769	66.1964635846	83.4350120742	83.4350120742	78.234925161
78.8330058118	78.8330058118	66.1964635846	84.0057599879	84.0057599879	78.7701012125
79.3686092468	79.3686092468	66.1964635846	84.5765561736	84.5765561736	79.305277264
79.9042126817	79.9042126817	66.1964635846	85.1473044131	85.1473044131	79.8404533155
80.439869677	80.439869677	71.469945369	74.1986195353	74.1986195353	80.3264607108
80.9754731119	80.9754731119	71.469945369	73.948685842	73.948685842	80.8613090198
81.5110765468	81.5110765468	71.469945369	73.9223886687	73.9223886687	81.3961573288
82.0466799818	82.0466799818	71.469945369	74.0492328991	74.0492328991	81.9310056378
82.582336977	82.582336977	71.469945369	74.2818628856	74.2818628856	82.4659074317
83.117940412	83.117940412	71.469945369	74.5879498523	74.5879498523	83.0007557407
83.6535438469	83.6535438469	71.469945369	74.9452853774	74.9452853774	83.5356040497
84.1891472818	84.1891472818	71.469945369	75.3385151681	75.3385151681	84.0704523587
84.7248042771	84.7248042771	73.8040343558	74.2706428372	74.2706428372	84.6597808815
85.260407712	85.260407712	73.8040343558	74.6045649723	74.6045649723	85.1949732591
85.796011147	85.796011147	73.8040343558	74.9780007452	74.9780007452	85.7301656367
86.3316145819	86.3316145819	73.8040343558	75.3791387964	75.3791387964	86.2653580143
86.8672715772	86.8672715772	73.8040343558	75.7997645421	75.7997645421	86.8006039111
87.4028750121	87.4028750121	73.8040343558	76.2340289359	76.2340289359	87.3357962887
87.938478447	87.938478447	73.8040343558	76.6778704499	76.6778704499	87.8709886662
88.474081882	88.474081882	73.8040343558	77.1285000299	77.1285000299	88.4061810438
89.0097388773	89.0097388773	73.8040343558	77.5839104768	77.5839104768	88.9414269406
89.5453423122	89.5453423122	73.8040343558	78.0426357856	78.0426357856	89.4766193182
90.0809457471	90.0809457471	73.8040343558	78.5036839612	78.5036839612	90.0118116958
90.6165491821	90.6165491821	73.8040343558	78.9664336683	78.9664336683	90.5470040733
91.1522061773	91.1522061773	73.8040343558	79.4304063326	79.4304063326	91.0822499702
91.6878096123	91.6878096123	73.8040343558	79.8951197451	79.8951197451	91.6174423477
92.2234130472	92.2234130472	73.8040343558	80.3604098061	80.3604098061	92.1526347253
92.7590700425	92.7590700425	73.8040343558	80.8261826912	80.8261826912	92.6878806221
93.2946734774	93.2946734774	73.8040343558	81.292201113	81.292201113	93.2230729997
93.8302769123	93.8302769123	73.8040343558	81.7584024858	81.7584024858	93.7582653773
94.3658803473	94.3658803473	73.8040343558	82.2247516962	82.2247516962	94.2934577549
94.9015373425	94.9015373425	78.3353452877	79.1693717564	79.1693717564	94.8734877022
95.4371407775	95.4371407775	78.3353452877	79.4346064807	79.4346064807	95.4089328311
95.9727442124	95.9727442124	78.3353452877	79.7530846614	79.7530846614	95.94437796
96.5083476473	96.5083476473	85.1157358621	84.9205069982	84.9205069982	96.5047294688
97.0440046426	97.0440046426	85.1157358621	85.5250630512	85.5250630512	97.0403663819
97.5796080775	97.5796080775	85.1157358621	86.0911264184	86.0911264184	97.5759497366
98.1152115125	98.1152115125	87.1903499682	87.0512923474	87.0512923474	98.1146860068
98.6508149474	98.6508149474	87.1903499682	87.5790623874	87.5790623874	98.6502865731
99.1864719427	99.1864719427	87.1903499682	88.0916296341	88.0916296341	99.1859406994
99.7220753776	99.7220753776	96.8933178661	96.7177961277	96.7177961277	99.7526361104
100.0	100.0	100.0	99.0	99.0	99.0
100.00005356	100.00005356	100.0	99.0	99.0	99.0


==> charts/plots/neat-14-red7/progress.dat <==
TIME	OPT	HADOOP	TASK_RATIO	JOB_RATIO	FIT
0.0	0.0	0.0	0.0	0.0	0.0
4.89116764763	4.89116764763	23.9696352321	19.1967370691	32.8891381367	4.91932713585
6.21513353509	6.21513353509	34.8558541764	20.4643134246	39.8340389788	6.25061576847
7.53896703919	7.53896703919	48.844008771	18.3897801545	47.762345679	7.58282479797
8.8628005433	8.8628005433	48.844008771	18.2992029564	55.7004151656	8.91435967154
10.1866340474	10.1866340474	56.3277559985	18.991159441	64.4477201916	10.2461810512
11.5105999349	11.5105999349	56.3277559985	20.0941976904	73.1659906764	11.5778863157
12.834433439	12.834433439	60.4821444525	31.7157428823	68.1458103425	12.9094412331
14.1582669431	14.1582669431	66.6021974091	38.0463319365	73.7742122399	14.241789089
15.4822328305	15.4822328305	66.6021974091	44.316364656	79.6347492135	15.5735652878
16.8060663346	16.8060663346	66.6021974091	50.4061877119	85.6716740225	16.9052083222
18.1298998388	18.1298998388	66.6021974091	56.2598593401	91.8461786088	18.2368513567
19.4538657262	19.4538657262	69.1479209	62.0661837687	81.6426194352	19.4323594519
20.7776992303	20.7776992303	69.1479209	66.9226439712	86.828391237	20.7547294563
22.1015327344	22.1015327344	69.1479209	71.6654003494	92.0875253729	22.0770994607
23.4254986219	23.4254986219	72.8126260864	90.4131006821	95.6921446263	23.56356431
24.749332126	24.749332126	73.8231769222	94.9983485353	99.0	24.8952002514
26.0731656301	26.0731656301	80.2031239656	99.0	99.0	26.2268711174
27.3971315176	27.3971315176	80.2031239656	99.0	99.0	27.5586419959
28.7209650217	28.7209650217	80.2031239656	99.0	99.0	28.8902797105
30.0447985258	30.0447985258	80.2031239656	99.0	99.0	30.2219174251
31.3687644132	31.3687644132	80.2031239656	99.0	99.0	31.5536883036
32.6925979173	32.6925979173	80.2031239656	99.0	99.0	32.8853260182
34.0164314215	34.0164314215	80.2031239656	99.0	99.0	34.2169637328
35.3403973089	35.3403973089	80.2031239656	99.0	99.0	35.5487346113
36.664230813	36.664230813	80.2031239656	99.0	99.0	36.8803723259
37.9880643171	37.9880643171	80.2031239656	99.0	99.0	38.2120100405
39.3120302046	39.3120302046	80.2031239656	99.0	99.0	39.543780919
40.6358637087	40.6358637087	80.2031239656	99.0	99.0	40.8754186336
41.9596972128	41.9596972128	80.2031239656	99.0	99.0	42.2070563482
43.2836631003	43.2836631003	80.2031239656	99.0	99.0	43.5388272267
44.6074966044	44.6074966044	80.2031239656	99.0	99.0	44.8704649413
45.9313301085	45.9313301085	80.2031239656	99.0	99.0	46.202102656
47.2552959959	47.2552959959	80.2031239656	99.0	99.0	47.5338735344
48.5791295	48.5791295	80.2031239656	99.0	99.0	48.865511249
49.9029630041	49.9029630041	80.2031239656	99.0	99.0	50.1971489637
51.2267965083	51.2267965083	80.2031239656	99.0	99.0	51.5287866783
52.5507623957	52.5507623957	85.3108576481	81.7152926307	89.2491951005	52.8601352134
53.8745958998	53.8745958998	85.3108576481	78.5683671578	90.6506790576	54.1917622886
55.1984294039	55.1984294039	85.3108576481	77.1434861924	92.2804361731	55.5233893638
56.5223952914	56.5223952914	85.3108576481	76.754232215	94.0699531809	56.8551496016
57.8462287955	57.8462287955	85.3108576481	77.0234158517	95.9718866681	58.1867766768
59.1700622996	59.1700622996	85.3108576481	77.7273075077	97.9535303683	59.518403752
60.4940281871	60.4940281871	85.3108576481	78.7259774828	99.9923412896	60.8501639899
61.8178616912	61.8178616912	85.3108576481	79.9273233921	99.0	62.181791065
63.1416951953	63.1416951953	85.3108576481	81.2702020675	99.0	63.5134181402
64.4656610827	64.4656610827	85.3108576481	82.7128535953	99.0	64.8451783781
65.7894945868	65.7894945868	85.3108576481	84.2255655154	99.0	66.1768054533
67.113328091	67.113328091	85.3108576481	85.7882107671	99.0	67.5084325285
68.4372939784	68.4372939784	85.3108576481	87.3865330588	99.0	68.8401927663
69.7611274825	69.7611274825	85.3108576481	89.0098103468	99.0	70.1718198415
71.0849609866	71.0849609866	85.3108576481	90.6511463011	99.0	71.5034469167
72.4089268741	72.4089268741	85.3108576481	92.3055633373	99.0	72.8352071546
73.7327603782	73.7327603782	85.3108576481	93.9688988394	99.0	74.1668342297
75.0567262657	75.0567262657	85.3108576481	95.6389650787	99.0	75.4985944676
76.3805597698	76.3805597698	87.3024429387	83.9869281046	94.247145053	73.5745500777
77.7043932739	77.7043932739	87.3024429387	84.946988182	95.7144441219	74.8497496146
79.0283591613	79.0283591613	89.5111395402	99.0	99.0	76.1443023088
80.3521926654	80.3521926654	89.5111395402	99.0	99.0	77.4198239015
81.6760261695	81.6760261695	89.5111395402	99.0	99.0	78.6953454942
82.999992057	82.999992057	89.5111395402	99.0	99.0	79.970994639
84.3238255611	84.3238255611	89.5111395402	99.0	99.0	81.2465162317
85.6476590652	85.6476590652	89.5111395402	99.0	99.0	82.5220378243
86.9716249527	86.9716249527	89.5111395402	99.0	99.0	83.7976869691
88.2954584568	88.2954584568	89.5111395402	99.0	99.0	85.0732085618
89.6194243442	89.6194243442	89.5111395402	99.0	99.0	86.3488577066
90.9432578483	90.9432578483	92.676428987	65.1844984837	82.1299026113	90.6923292214
92.2670913525	92.2670913525	92.676428987	56.500753512	82.0117904547	92.0125100334
93.5910572399	93.5910572399	92.676428987	52.0087866946	82.2806319234	93.3328228634
94.914890744	94.914890744	95.2384362486	62.0506655797	86.0427327451	94.935502067
96.2387242481	96.2387242481	95.2384362486	62.8950025393	86.9852908623	96.2596230492
97.5626901356	97.5626901356	95.2384362486	63.7452545975	88.0002149344	97.5838764436
98.8865236397	98.8865236397	98.5027892344	85.4741021724	95.1807612718	98.9038066865
100.0	100.0	100.0	99.0	99.0	99.0
100.0	100.0	100.0	99.0	99.0	99.0


==> charts/plots/neat_cubic/progress.dat <==
TIME	OPT	HADOOP	TASK_RATIO	JOB_RATIO	FIT
0.0	0.0	0.0	0.0	0.0	0.0
0.464868736181	0.464868736181	6.54677712669	6.84832058852	6.84832058852	0.462396159775
0.60770749365	0.60770749365	6.54677712669	8.95258256072	8.95258256072	0.604475176451
0.750560534994	0.750560534994	6.54677712669	11.0570549591	11.0570549591	0.74656840103
0.893399292462	0.893399292462	6.54677712669	13.1613169313	13.1613169313	0.888647417707
1.03623804993	1.03623804993	9.3756314407	13.2600744652	13.2600744652	1.02499631235
1.17909109128	1.17909109128	9.3756314407	14.1223790102	14.1223790102	1.16629959744
1.32192984874	1.32192984874	9.3756314407	15.1542492222	15.1542492222	1.30758875361
1.46476860621	1.46476860621	11.6589209941	14.8381644994	14.8381644994	1.46449436264
1.60762164756	1.60762164756	11.6589209941	15.3489266471	15.3489266471	1.6073206581
1.75046040503	1.75046040503	11.6589209941	16.0660534679	16.0660534679	1.75013267236
1.89329916249	1.89329916249	13.4370579915	15.8812774227	15.8812774227	1.78530756579
2.03613791996	2.03613791996	13.4370579915	16.3481476045	16.3481476045	1.91999896557
2.17899096131	2.17899096131	13.4370579915	16.986031389	16.986031389	2.05470383449
2.32182971877	2.32182971877	14.9525156597	16.939651534	16.939651534	2.28472661753
2.46466847624	2.46466847624	14.9525156597	17.4134670308	17.4134670308	2.42528279552
2.60752151759	2.60752151759	14.9525156597	18.0240043601	18.0240043601	2.56585302912
2.75036027506	2.75036027506	14.9525156597	18.7275935115	18.7275935115	2.7064092071
2.89319903252	2.89319903252	16.5487977369	18.641194509	18.641194509	2.81703892006
3.03603778999	3.03603778999	16.5487977369	19.0826159209	19.0826159209	2.95611761273
3.17889083134	3.17889083134	16.5487977369	19.6438438385	19.6438438385	3.09521021327
3.32172958881	3.32172958881	17.801576076	19.6224705221	19.6224705221	3.2597433035
3.46456834627	3.46456834627	17.801576076	20.046597506	20.046597506	3.39991656887
3.60740710374	3.60740710374	17.801576076	20.5777220458	20.5777220458	3.54008983424
3.75026014509	3.75026014509	19.0947666195	20.5174211154	20.5174211154	3.62208235246
3.89309890256	3.89309890256	19.0947666195	20.9076083038	20.9076083038	3.7600391135
4.03593766002	4.03593766002	19.0947666195	21.3995210419	21.3995210419	3.89799587454
4.17879070137	4.17879070137	19.0947666195	21.9617731689	21.9617731689	4.03596643126
4.32162945884	4.32162945884	20.4384724187	21.8870018324	21.8870018324	4.28188461628
4.46446821631	4.46446821631	20.4384724187	22.2659867609	22.2659867609	4.42340972481
4.60732125765	4.60732125765	20.4384724187	22.7360291987	22.7360291987	4.56494898586
4.75016001512	4.75016001512	20.4384724187	23.2690465578	23.2690465578	4.70647409439
4.89299877259	4.89299877259	21.8225904223	23.1495760747	23.1495760747	4.89707261264
5.03583753006	5.03583753006	21.8225904223	23.4980074742	23.4980074742	5.04003029559
5.1786905714	5.1786905714	21.8225904223	23.9343723346	23.9343723346	5.18300227431
5.32152932887	5.32152932887	21.8225904223	24.4316143667	24.4316143667	5.32595995727
5.46436808634	5.46436808634	21.8225904223	24.9716050027	24.9716050027	5.46891764022
5.60722112768	5.60722112768	23.2572236816	24.7867694787	24.7867694787	5.65174549955
5.75005988515	5.75005988515	23.2572236816	25.1069626111	25.1069626111	5.79571847409
5.89289864262	5.89289864262	23.2572236816	25.5119791084	25.5119791084	5.93969144864
6.03573740009	6.03573740009	24.2372196403	25.4749775428	25.4749775428	6.1196736568
6.17859044143	6.17859044143	24.2372196403	25.8074273833	25.8074273833	6.26451329046
6.3214291989	6.3214291989	24.2372196403	26.2137164485	26.2137164485	6.40933844161
6.46426795637	6.46426795637	25.2374217014	26.1568543134	26.1568543134	6.56051899999
6.60710671384	6.60710671384	25.2374217014	26.4778243348	26.4778243348	6.70548458443
6.74995975518	6.74995975518	25.2374217014	26.869504155	26.869504155	6.85046466544
6.89279851265	6.89279851265	25.2374217014	27.3103165692	27.3103165692	6.99543024988
7.03563727012	7.03563727012	26.2578298646	27.2541056173	27.2541056173	7.0984238743
7.17849031146	7.17849031146	26.2578298646	27.5787947533	27.5787947533	7.2425517479
7.32132906893	7.32132906893	26.2578298646	27.9665705637	27.9665705637	7.38666521016
7.4641678264	7.4641678264	26.2578298646	28.3984176938	28.3984176938	7.53077867242
7.60700658387	7.60700658387	27.2984441301	28.3109059603	28.3109059603	7.70257220054
7.74985962521	7.74985962521	27.2984441301	28.6197319801	28.6197319801	7.84721988198
7.89269838268	7.89269838268	27.2984441301	28.9904344578	28.9904344578	7.99185310009
8.03553714015	8.03553714015	27.2984441301	29.4043855688	29.4043855688	8.1364863182
8.17837589762	8.17837589762	28.3592644979	29.2529154053	29.2529154053	8.05778593276
8.32122893896	8.32122893896	28.3592644979	29.534458922	29.534458922	8.19853260929
8.46406769643	8.46406769643	28.3592644979	29.8802241517	29.8802241517	8.33926521256
8.6069064539	8.6069064539	28.3592644979	30.2707615051	30.2707615051	8.47999781583
8.74975949524	8.74975949524	28.3592644979	30.6927696657	30.6927696657	8.62074449236
8.89259825271	8.89259825271	29.4402909679	30.5556700768	30.5556700768	8.86958843367
9.03543701018	9.03543701018	29.4402909679	30.8404052105	30.8404052105	9.0120575923
9.17829005152	9.17829005152	29.4402909679	31.183114531	31.183114531	9.15454099785
9.32112880899	9.32112880899	29.4402909679	31.5662151723	31.5662151723	9.29701015648
9.46396756646	9.46396756646	30.5415235401	31.3891591916	31.3891591916	9.54357802757
9.60680632393	9.60680632393	30.5415235401	31.6500235294	31.6500235294	9.68761833812
9.74965936527	9.74965936527	30.5415235401	31.9711242335	31.9711242335	9.83167305269
9.89249812274	9.89249812274	30.5415235401	32.3341411842	32.3341411842	9.97571336324
10.0353368802	10.0353368802	30.5415235401	32.7266070328	32.7266070328	10.1197536738
10.1781899216	10.1781899216	31.6629622146	32.5310946069	32.5310946069	10.3126734452
10.321028679	10.321028679	31.6629622146	32.787320412	32.787320412	10.4573995185
10.4638674365	10.4638674365	31.6629622146	33.1003935096	33.1003935096	10.6021255918
10.606706194	10.606706194	31.6629622146	33.4531233247	33.4531233247	10.7468516652
10.7495592353	10.7495592353	31.6629622146	33.8337136763	33.8337136763	10.8915922111
10.8923979928	10.8923979928	32.8046069913	33.6046740166	33.6046740166	11.0593168965
11.0352367502	11.0352367502	32.8046069913	33.847123087	33.847123087	11.2043445649
11.1780755077	11.1780755077	32.8046069913	34.1460647634	34.1460647634	11.3493722332
11.3209285491	11.3209285491	32.8046069913	34.4844585049	34.4844585049	11.4944144044
11.4637673065	11.4637673065	32.8046069913	34.8504422054	34.8504422054	11.6394420728
11.606606064	11.606606064	32.8046069913	35.2358547839	35.2358547839	11.7844697411
11.7494591053	11.7494591053	33.9664578703	34.9724452668	34.9724452668	11.9024539601
11.8922978628	11.8922978628	33.9664578703	35.2061622878	35.2061622878	12.0471526836
12.0351366203	12.0351366203	33.9664578703	35.4946459016	35.4946459016	12.1918514071
12.1779896616	12.1779896616	33.9664578703	35.8213840347	35.8213840347	12.3365646005
12.3208284191	12.3208284191	33.9664578703	36.1748634796	36.1748634796	12.481263324
12.4636671766	12.4636671766	35.1485148515	35.87591574	35.87591574	12.639056652
12.606505934	12.606505934	35.1485148515	36.0908986074	36.0908986074	12.783905445
12.7493589754	12.7493589754	35.1485148515	36.3622512437	36.3622512437	12.928768723
12.8921977328	12.8921977328	35.1485148515	36.6728575672	36.6728575672	13.073617516
13.0350364903	13.0350364903	35.1485148515	37.010975498	37.010975498	13.2184663091
13.1778895316	13.1778895316	35.1485148515	37.3684811702	37.3684811702	13.3633295871
13.3207282891	13.3207282891	36.3507779349	37.0430349699	37.0430349699	13.4797301253
13.4635670466	13.4635670466	36.3507779349	37.2522663876	37.2522663876	13.6242738664
13.6064200879	13.6064200879	36.3507779349	37.5156697311	37.5156697311	13.768832062
13.7492588454	13.7492588454	36.9569610022	37.4751903597	37.4751903597	13.9287091549
13.8920976029	13.8920976029	36.9569610022	37.7208591574	37.7208591574	14.0734121917
14.0349506442	14.0349506442	36.9569610022	38.0078114272	38.0078114272	14.2181296988
14.1777894017	14.1777894017	36.9569610022	38.3235777882	38.3235777882	14.3628327356
14.3206281591	14.3206281591	37.5732471206	38.2977333595	38.2977333595	14.509717257
14.4634812005	14.4634812005	37.5732471206	38.5617168973	38.5617168973	14.6544565251
14.606319958	14.606319958	37.5732471206	38.8595389179	38.8595389179	14.7991813208
14.7491587154	14.7491587154	38.189533239	38.8309068106	38.8309068106	14.9543898452
14.8919974729	14.8919974729	38.189533239	39.08734436	39.08734436	15.099216171
15.0348505142	15.0348505142	38.189533239	39.3781869741	39.3781869741	15.2440569793
15.1776892717	15.1776892717	38.8159224086	39.3191113657	39.3191113657	15.3639554513
15.3205280292	15.3205280292	38.8159224086	39.5652297408	39.5652297408	15.5085471785
15.4633810705	15.4633810705	38.8159224086	39.8470569355	39.8470569355	15.6531533648
15.606219828	15.606219828	38.8159224086	40.1538419133	40.1538419133	15.797745092
15.7490585855	15.7490585855	39.4423115781	40.104187316	40.104187316	15.9008168923
15.8919116268	15.8919116268	39.4423115781	40.3563372113	40.3563372113	16.045046469
16.0347503843	16.0347503843	39.4423115781	40.6406113956	40.6406113956	16.1892616242
16.1775891417	16.1775891417	40.0788037987	40.5672146779	40.5672146779	16.3692010537
16.3204421831	16.3204421831	40.0788037987	40.8058762165	40.8058762165	16.5137460867
16.4632809406	16.4632809406	40.0788037987	41.0790239215	41.0790239215	16.6582766665
16.606119698	16.606119698	40.0788037987	41.3763281355	41.3763281355	16.8028072464
16.7489584555	16.7489584555	40.7152960194	41.3006678816	41.3006678816	16.8577952304
16.8918114968	16.8918114968	40.7152960194	41.5420284153	41.5420284153	17.0015765483
17.0346502543	17.0346502543	40.7152960194	41.8153863416	41.8153863416	17.1453434894
17.1774890118	17.1774890118	40.7152960194	42.1111774107	42.1111774107	17.2891104306
17.3203420531	17.3203420531	41.3618912912	42.0149053852	42.0149053852	17.339497255
17.4631808106	17.4631808106	41.3618912912	42.2504011366	42.2504011366	17.4824939831
17.6060195681	17.6060195681	41.3618912912	42.5180064575	42.5180064575	17.6254907111
17.7488726094	17.7488726094	42.0084865629	42.4225757377	42.4225757377	17.8203382417
17.8917113669	17.8917113669	42.0084865629	42.6480822713	42.6480822713	17.9637521378
18.0345501243	18.0345501243	42.0084865629	42.9071619948	42.9071619948	18.1071660339
18.1773888818	18.1773888818	42.0084865629	43.1897420964	43.1897420964	18.2505799299
18.3202419231	18.3202419231	42.6651848858	43.084483859	43.084483859	18.4308681857
18.4630806806	18.4630806806	42.6651848858	43.3121270954	43.3121270954	18.5745694709
18.6059194381	18.6059194381	42.6651848858	43.5711583445	43.5711583445	18.7182707562
18.7487724794	18.7487724794	42.6651848858	43.8521942083	43.8521942083	18.8619864116
18.8916112369	18.8916112369	43.3218832087	43.7582341377	43.7582341377	19.0275044919
19.0344499944	19.0344499944	43.3218832087	43.9868374493	43.9868374493	19.1713707331
19.1772887518	19.1772887518	43.3218832087	44.2450838265	44.2450838265	19.3152369743
19.3201417932	19.3201417932	43.3218832087	44.5241495181	44.5241495181	19.4591176022
19.4629805506	19.4629805506	43.9886845827	44.4034853202	44.4034853202	19.6437471068
19.6058193081	19.6058193081	43.9886845827	44.6254858516	44.6254858516	19.7879125095
19.7486723495	19.7486723495	43.9886845827	44.8776853951	44.8776853951	19.9320923287
19.8915111069	19.8915111069	43.9886845827	45.150983129	45.150983129	20.0762577314
20.0343498644	20.0343498644	44.6554859568	45.0262565015	45.0262565015	20.1818167168
20.1771886219	20.1771886219	44.6554859568	45.2448520062	45.2448520062	20.3257068676
20.3200416632	20.3200416632	44.6554859568	45.4932578111	45.4932578111	20.4696114074
20.4628804207	20.4628804207	44.6554859568	45.7624882566	45.7624882566	20.6135015582
20.6057191781	20.6057191781	44.6554859568	46.0463468352	46.0463468352	20.757391709
20.7485722195	20.7485722195	45.3323903819	45.9109611425	45.9109611425	20.9299879442
20.891410977	20.891410977	45.3323903819	46.1305620686	46.1305620686	21.0740756163
21.0342497344	21.0342497344	45.3323903819	46.3782242772	46.3782242772	21.2181632885
21.1771027758	21.1771027758	45.3323903819	46.6455722687	46.6455722687	21.3622653694
21.3199415332	21.3199415332	46.009294807	46.5049211301	46.5049211301	21.4967882019
21.4627802907	21.4627802907	46.009294807	46.717310136	46.717310136	21.6408117918
21.6056333321	21.6056333321	46.009294807	46.9585969069	46.9585969069	21.7848497841
21.7484720895	21.7484720895	46.009294807	47.220100414	47.220100414	21.928873374
21.891310847	21.891310847	46.6963022833	47.0564918375	47.0564918375	22.1113313379
22.0341496045	22.0341496045	46.6963022833	47.2622127856	47.2622127856	22.2556057085
22.1770026458	22.1770026458	46.6963022833	47.4975082462	47.4975082462	22.3998945066
22.3198414033	22.3198414033	46.6963022833	47.7534408001	47.7534408001	22.5441688772
22.4626801607	22.4626801607	46.6963022833	48.0239101105	48.0239101105	22.6884432478
22.6055189182	22.6055189182	47.3833097595	47.8736244489	47.8736244489	22.8306095404
22.7483719596	22.7483719596	47.3833097595	48.0844027036	48.0844027036	22.9748850167
22.891210717	22.891210717	47.3833097595	48.3219005635	48.3219005635	23.1191460669
23.0340494745	23.0340494745	47.3833097595	48.5781488688	48.5781488688	23.2634071171
23.176888232	23.176888232	47.3833097595	48.8475485024	48.8475485024	23.4076681673
23.3197412733	23.3197412733	48.0804202869	48.6572401619	48.6572401619	23.4524449286
23.4625800308	23.4625800308	48.0804202869	48.860273394	48.860273394	23.5960965264
23.6054187882	23.6054187882	48.0804202869	49.0910273727	49.0910273727	23.7397481242
23.7482718296	23.7482718296	48.0804202869	49.3412532126	49.3412532126	23.8834140871
23.8911105871	23.8911105871	48.7775308143	49.1606560268	49.1606560268	24.0856910438
24.0339493445	24.0339493445	48.7775308143	49.3581738632	49.3581738632	24.2296931474
24.176788102	24.176788102	48.7775308143	49.5838553877	49.5838553877	24.3736952509
24.3196411433	24.3196411433	48.7775308143	49.8293019922	49.8293019922	24.5177117547
24.4624799008	24.4624799008	48.7775308143	50.088545839	50.088545839	24.6617138583
24.6053186583	24.6053186583	49.4847443928	49.8822871221	49.8822871221	24.7692630004
24.7481574157	24.7481574157	49.4847443928	50.0784592222	50.0784592222	24.9130534873
24.8910104571	24.8910104571	49.4847443928	50.3019540342	50.3019540342	25.0568583533
25.0338492146	25.0338492146	49.4847443928	50.5445683757	50.5445683757	25.2006488402
25.176687972	25.176687972	49.4847443928	50.800603176	50.800603176	25.3444393271
25.3195267295	25.3195267295	50.1919579713	50.6105633789	50.6105633789	25.5316455167
25.4623797708	25.4623797708	50.1919579713	50.8079525769	50.8079525769	25.6756953346
25.6052185283	25.6052185283	50.1919579713	51.0311149296	51.0311149296	25.8197307488
25.7480572858	25.7480572858	50.1919579713	51.2723396122	51.2723396122	25.9637661631
25.8909103271	25.8909103271	50.1919579713	51.5262612101	51.5262612101	26.1078159809
26.0337490846	26.0337490846	50.9092746009	51.303937343	51.303937343	26.2442004844
26.1765878421	26.1765878421	50.9092746009	51.4951923036	51.4951923036	26.3881939206
26.3194265995	26.3194265995	50.9092746009	51.7128615254	51.7128615254	26.5321873568
26.4622796409	26.4622796409	50.9092746009	51.949059246	51.949059246	26.6761951923
26.6051183983	26.6051183983	50.9092746009	52.1982211782	52.1982211782	26.8201886285
26.7479571558	26.7479571558	51.6265912306	51.9842364838	51.9842364838	26.9750695697
26.8907959133	26.8907959133	51.6265912306	52.1748649691	52.1748649691	27.1191211471
27.0336489546	27.0336489546	51.6265912306	52.3910088721	52.3910088721	27.2631871296
27.1764877121	27.1764877121	51.6265912306	52.6249712341	52.6249712341	27.407238707
27.3193264696	27.3193264696	51.6265912306	52.8714556189	52.8714556189	27.5512902844
27.4621795109	27.4621795109	51.6265912306	53.1267434544	53.1267434544	27.6953562669
27.6050182684	27.6050182684	52.3540109113	52.895730598	52.895730598	27.8966441316
27.7478570258	27.7478570258	52.3540109113	53.0859015476	53.0859015476	28.0409918711
27.8906957833	27.8906957833	52.3540109113	53.3005475549	53.3005475549	28.1853396105
28.0335488246	28.0335488246	52.3540109113	53.5323680273	53.5323680273	28.3297017848
28.1763875821	28.1763875821	52.3540109113	53.7762048456	53.7762048456	28.4740495243
28.3192263396	28.3192263396	53.081430592	53.5355998328	53.5355998328	28.5716653269
28.462065097	28.462065097	53.081430592	53.7200278332	53.7200278332	28.7157773561
28.6049181384	28.6049181384	53.081430592	53.9295905276	53.9295905276	28.8599037966
28.7477568959	28.7477568959	53.081430592	54.1567249825	54.1567249825	29.0040158258
28.8905956533	28.8905956533	53.081430592	54.3961870532	54.3961870532	29.148127855
29.0334486947	29.0334486947	53.8189533239	54.1306878949	54.1306878949	29.2755683025
29.1762874521	29.1762874521	53.8189533239	54.3098293308	54.3098293308	29.41959824
29.3191262096	29.3191262096	53.8189533239	54.5145618949	54.5145618949	29.5636281775
29.4619649671	29.4619649671	53.8189533239	54.7372200613	54.7372200613	29.707658115
29.6048180084	29.6048180084	53.8189533239	54.9724567994	54.9724567994	29.8517024555
29.7476567659	29.7476567659	53.8189533239	55.2164988469	55.2164988469	29.995732393
29.8904955234	29.8904955234	54.5564760558	54.963358269	54.963358269	30.1422021857
30.0333485647	30.0333485647	54.5564760558	55.1459701915	55.1459701915	30.2862581868
30.1761873222	30.1761873222	54.5564760558	55.3520767329	55.3520767329	30.4302997837
30.3190260796	30.3190260796	54.5564760558	55.5746395289	55.5746395289	30.5743413806
30.461879121	30.461879121	54.5564760558	55.8087841408	55.8087841408	30.7183973817
30.6047178785	30.6047178785	54.5564760558	56.0510123999	56.0510123999	30.8624389786
30.7475566359	30.7475566359	55.3041018388	55.7679917076	55.7679917076	30.9836080675
30.8904096773	30.8904096773	55.3041018388	55.9458217718	55.9458217718	31.127557803
31.0332484347	31.0332484347	55.3041018388	56.1475067729	56.1475067729	31.2714931449
31.1760871922	31.1760871922	55.3041018388	56.3659108453	56.3659108453	31.4154284869
31.3189402335	31.3189402335	55.3041018388	56.5960805692	56.5960805692	31.5593782224
31.461778991	31.461778991	56.0517276217	56.3238839148	56.3238839148	31.7390793741
31.6046177485	31.6046177485	56.0517276217	56.4986633771	56.4986633771	31.8831770954
31.7474707898	31.7474707898	56.0517276217	56.6972565996	56.6972565996	32.0272892265
31.8903095473	31.8903095473	56.0517276217	56.9124979607	56.9124979607	32.1713869478
32.0331483048	32.0331483048	56.0517276217	57.1394174789	57.1394174789	32.3154846691
32.1760013461	32.1760013461	56.0517276217	57.3745710489	57.3745710489	32.4595968002
32.3188401036	32.3188401036	56.8094564558	57.0817398526	57.0817398526	32.6610323531
32.461678861	32.461678861	56.8094564558	57.255790365	57.255790365	32.805383489
32.6045319024	32.6045319024	56.8094564558	57.4528664	57.4528664	32.94974906
32.7473706599	32.7473706599	56.8094564558	57.6660431238	57.6660431238	33.0941001959
32.8902094173	32.8902094173	56.8094564558	57.8905329594	57.8905329594	33.2384513317
33.0330624587	33.0330624587	56.8094564558	58.1229593546	58.1229593546	33.3828169027
33.1759012161	33.1759012161	57.56718529	57.8320920887	57.8320920887	33.5049299279
33.3187542575	33.3187542575	57.56718529	58.0055031065	58.0055031065	33.6491997432
33.461593015	33.461593015	57.56718529	58.2011458799	58.2011458799	33.793455133
33.6044317724	33.6044317724	57.56718529	58.4123672843	58.4123672843	33.9377105227
33.7472848138	33.7472848138	57.56718529	58.6345473222	58.6345473222	34.081980338
33.8901235712	33.8901235712	57.56718529	58.8643607005	58.8643607005	34.2262357277
34.0329623287	34.0329623287	57.56718529	59.0995568427	59.0995568427	34.3704911175
34.1758153701	34.1758153701	58.3350171752	58.7765581119	58.7765581119	34.5703255942
34.3186541275	34.3186541275	58.3350171752	58.9471620723	58.9471620723	34.714813218
34.4615071689	34.4615071689	58.3350171752	59.1398911682	59.1398911682	34.8593152905
34.6043459263	34.6043459263	58.3350171752	59.3480818198	59.3480818198	35.0038029143
34.7471846838	34.7471846838	58.3350171752	59.5671116091	59.5671116091	35.148290538
34.8900377251	34.8900377251	58.3350171752	59.7937904583	59.7937904583	35.2927926106
35.0328764826	35.0328764826	59.1028490604	59.4822850682	59.4822850682	35.4698287999
35.1757152401	35.1757152401	59.1028490604	59.6512174326	59.6512174326	35.6144491332
35.3185682814	35.3185682814	59.1028490604	59.841865283	59.841865283	35.7590839285
35.4614070389	35.4614070389	59.1028490604	60.0476682053	60.0476682053	35.9037042618
35.6042457964	35.6042457964	59.1028490604	60.2641050618	60.2641050618	36.0483245951
35.7470988377	35.7470988377	59.1028490604	60.4880433937	60.4880433937	36.1929593905
35.8899375952	35.8899375952	59.8807839968	60.1503484007	60.1503484007	36.3828671962
36.0327763526	36.0327763526	59.8807839968	60.3153657413	60.3153657413	36.5276677696
36.1756151101	36.1756151101	59.8807839968	60.5022995766	60.5022995766	36.672468343
36.3184681515	36.3184681515	59.8807839968	60.7046129986	60.7046129986	36.8172833964
36.4613069089	36.4613069089	59.8807839968	60.9176620459	60.9176620459	36.9620839699
36.6041456664	36.6041456664	59.8807839968	61.1382611924	61.1382611924	37.1068845433
36.7469987077	36.7469987077	59.8807839968	61.3641838935	61.3641838935	37.2516995967
36.8898374652	36.8898374652	60.6587189331	61.035405021	61.035405021	37.3910750925
37.0326762227	37.0326762227	60.6587189331	61.2024968037	61.2024968037	37.5358546598
37.175529264	37.175529264	60.6587189331	61.3900219531	61.3900219531	37.6806487051
37.3183680215	37.3183680215	60.6587189331	61.5918310768	61.5918310768	37.8254282724
37.461206779	37.461206779	60.6587189331	61.8036542701	61.8036542701	37.9702078398
37.6040598203	37.6040598203	60.6587189331	62.0225400465	62.0225400465	38.115001885
37.7468985778	37.7468985778	60.6587189331	62.2463271077	62.2463271077	38.2597814523
37.8897373352	37.8897373352	61.4467569206	61.8821519853	61.8821519853	38.3747703769
38.0325760927	38.0325760927	61.4467569206	62.0447610426	62.0447610426	38.5194376378
38.1754291341	38.1754291341	61.4467569206	62.2282283485	62.2282283485	38.6641193655
38.3182678915	38.3182678915	61.4467569206	62.4262816344	62.4262816344	38.8087866265
38.461106649	38.461106649	61.4467569206	62.6345738091	62.6345738091	38.9534538875
38.6039596903	38.6039596903	61.4467569206	62.8500779282	62.8500779282	39.0981356151
38.7467984478	38.7467984478	62.2347949081	62.4888705827	62.4888705827	39.2321497605
38.8896372053	38.8896372053	62.2347949081	62.6488777334	62.6488777334	39.3767777492
39.0324902466	39.0324902466	62.2347949081	62.8296767726	62.8296767726	39.5214202006
39.1753290041	39.1753290041	62.2347949081	63.0249820241	63.0249820241	39.6660481892
39.3181677615	39.3181677615	62.2347949081	63.2304854156	63.2304854156	39.8106761778
39.4610208029	39.4610208029	62.2347949081	63.4431524963	63.4431524963	39.9553186292
39.6038595604	39.6038595604	62.2347949081	63.6608269765	63.6608269765	40.0999466178
39.7466983178	39.7466983178	63.0329359467	63.2803106813	63.2803106813	40.2741877613
39.8895513592	39.8895513592	63.0329359467	63.4395350692	63.4395350692	40.418936645
40.0323901166	40.0323901166	63.0329359467	63.618880722	63.618880722	40.5636710552
40.1752288741	40.1752288741	63.0329359467	63.8123157042	63.8123157042	40.7084054653
40.3180819155	40.3180819155	63.0329359467	64.0156733143	64.0156733143	40.853154349
40.4609206729	40.4609206729	63.0329359467	64.2259207412	64.2259207412	40.9978887592
40.6037594304	40.6037594304	63.0329359467	64.441055602	64.441055602	41.1426231693
40.7465981879	40.7465981879	63.8310769852	64.0691947456	64.0691947456	41.2893535603
40.8894512292	40.8894512292	63.8310769852	64.228726	64.228726	41.4341094416
41.0322899867	41.0322899867	63.8310769852	64.4074446928	64.4074446928	41.5788508488
41.1751287441	41.1751287441	63.8310769852	64.599616969	64.599616969	41.7235922559
41.3179817855	41.3179817855	63.8310769852	64.8012590029	64.8012590029	41.8683481372
41.460820543	41.460820543	63.8310769852	65.0095085413	65.0095085413	42.0130895444
41.6036593004	41.6036593004	63.8310769852	65.2223888257	65.2223888257	42.1578309516
41.7465123418	41.7465123418	63.8310769852	65.4385742581	65.4385742581	42.3025868329
41.8893510992	41.8893510992	64.639321075	65.0377900788	65.0377900788	42.4642675472
42.0321898567	42.0321898567	64.639321075	65.1952368514	65.1952368514	42.6090667158
42.1750286142	42.1750286142	64.639321075	65.3716897998	65.3716897998	42.7538658844
42.3178816555	42.3178816555	64.639321075	65.5614697768	65.5614697768	42.8986795329
42.460720413	42.460720413	64.639321075	65.7605573326	65.7605573326	43.0434787016
42.6035591705	42.6035591705	64.639321075	65.9661772818	65.9661772818	43.1882778702
42.7463979279	42.7463979279	64.639321075	66.1764117283	66.1764117283	43.3330770388
42.8892509693	42.8892509693	65.4475651647	65.7814697981	65.7814697981	43.4757314167
43.0320897267	43.0320897267	65.4475651647	65.937595277	65.937595277	43.620523394
43.1749284842	43.1749284842	65.4475651647	66.1123030362	66.1123030362	43.7653153714
43.3177672417	43.3177672417	65.4475651647	66.3000521413	66.3000521413	43.9101073488
43.460620283	43.460620283	65.4475651647	66.496962147	66.496962147	44.0549138053
43.6034590405	43.6034590405	65.4475651647	66.7002647791	66.7002647791	44.1997057827
43.746297798	43.746297798	65.4475651647	66.9080493444	66.9080493444	44.3444977601
43.8891508393	43.8891508393	66.2659123055	66.4816441973	66.4816441973	44.4834430471
44.0319895968	44.0319895968	66.2659123055	66.6343146933	66.6343146933	44.6282159491
44.1748283542	44.1748283542	66.2659123055	66.8058096141	66.8058096141	44.772988851
44.3176671117	44.3176671117	66.2659123055	66.9904956475	66.9904956475	44.917761753
44.460520153	44.460520153	66.2659123055	67.1844552482	67.1844552482	45.0625491323
44.6033589105	44.6033589105	66.2659123055	67.3848675657	67.3848675657	45.2073220343
44.746197668	44.746197668	66.2659123055	67.5898252688	67.5898252688	45.3520949363
44.8890507093	44.8890507093	66.2659123055	67.7980003866	67.7980003866	45.4968823156
45.0318894668	45.0318894668	67.0842594464	67.3867092508	67.3867092508	45.6637818269
45.1747282243	45.1747282243	67.0842594464	67.5414387354	67.5414387354	45.8086249133
45.3175812656	45.3175812656	67.0842594464	67.7136332893	67.7136332893	45.9534824841
45.4604200231	45.4604200231	67.0842594464	67.8980368564	67.8980368564	46.0983255705
45.6032587805	45.6032587805	67.0842594464	68.0910095628	68.0910095628	46.2431686569
45.7461118219	45.7461118219	67.0842594464	68.2900035055	68.2900035055	46.3880262276
45.8889505794	45.8889505794	67.0842594464	68.493200334	68.493200334	46.532869314
46.0317893368	46.0317893368	67.0842594464	68.699354414	68.699354414	46.6777124004
46.1746280943	46.1746280943	67.9127096383	68.2461653438	68.2461653438	46.7695131826
46.3174811356	46.3174811356	67.9127096383	68.3969588986	68.3969588986	46.9142066534
46.4603198931	46.4603198931	67.9127096383	68.5655713515	68.5655713515	47.0588856563
46.6031586506	46.6031586506	67.9127096383	68.7467063586	68.7467063586	47.2035646591
46.7460116919	46.7460116919	67.9127096383	68.9366065619	68.9366065619	47.3482581299
46.8888504494	46.8888504494	67.9127096383	69.1326455398	69.1326455398	47.4929371328
47.0316892069	47.0316892069	67.9127096383	69.3329812612	69.3329812612	47.6376161356
47.1745279643	47.1745279643	67.9127096383	69.5363613739	69.5363613739	47.7822951385
47.3173810057	47.3173810057	68.7411598303	69.0951440256	69.0951440256	47.9416863225
47.4602197631	47.4602197631	68.7411598303	69.2464126275	69.2464126275	48.0864096939
47.6030585206	47.6030585206	68.7411598303	69.4146177476	69.4146177476	48.2311330653
47.7458972781	47.7458972781	68.7411598303	69.5947251433	69.5947251433	48.3758564367
47.8887503194	47.8887503194	68.7411598303	69.7831600954	69.7831600954	48.5205942805
48.0315890769	48.0315890769	68.7411598303	69.9774229725	69.9774229725	48.6653176519
48.1744278344	48.1744278344	68.7411598303	70.1757846556	70.1757846556	48.8100410233
48.3172665918	48.3172665918	68.7411598303	70.3770195992	70.3770195992	48.9547643947
48.4601196332	48.4601196332	69.5797130733	69.8964772857	69.8964772857	49.033138192
48.6029583906	48.6029583906	69.5797130733	70.0442150061	70.0442150061	49.1776659518
48.7457971481	48.7457971481	69.5797130733	70.2092238554	70.2092238554	49.3221937117
48.8886501895	48.8886501895	69.5797130733	70.3863195808	70.3863195808	49.4667359244
49.0314889469	49.0314889469	69.5797130733	70.5718678885	70.5718678885	49.6112636842
49.1743277044	49.1743277044	69.5797130733	70.7633609126	70.7633609126	49.7557914441
49.3171664619	49.3171664619	69.5797130733	70.9590066447	70.9590066447	49.900319204
49.4600195032	49.4600195032	69.5797130733	71.157601282	71.157601282	50.0448614167
49.6028582607	49.6028582607	70.4182663164	70.693238735	70.693238735	50.2176947952
49.7456970181	49.7456970181	70.4182663164	70.841836029	70.841836029	50.3623040653
49.8885500595	49.8885500595	70.4182663164	71.006748659	71.006748659	50.5069277963
50.031388817	50.031388817	70.4182663164	71.1830188982	71.1830188982	50.6515370664
50.1742275744	50.1742275744	70.4182663164	71.3672888481	71.3672888481	50.7961463365
50.3170663319	50.3170663319	70.4182663164	71.557158513	71.557158513	50.9407556066
50.4599193732	50.4599193732	70.4182663164	71.7509707553	71.7509707553	51.0853793376
50.6027581307	50.6027581307	70.4182663164	71.9475321968	71.9475321968	51.2299886077
50.7455968882	50.7455968882	71.2669226106	71.4615255415	71.4615255415	51.4552796696
50.8884499295	50.8884499295	71.2669226106	71.6083348793	71.6083348793	51.6001305265
51.031288687	51.031288687	71.2669226106	71.7712192318	71.7712192318	51.7449668998
51.1741274445	51.1741274445	71.2669226106	71.9453716011	71.9453716011	51.8898032731
51.3169804858	51.3169804858	71.2669226106	72.1274650043	72.1274650043	52.03465413
51.4598192433	51.4598192433	71.2669226106	72.3150608545	72.3150608545	52.1794905033
51.6026580007	51.6026580007	71.2669226106	72.5065609423	72.5065609423	52.3243268766
51.7454967582	51.7454967582	71.2669226106	72.7007842728	72.7007842728	52.4691632499
51.8883497995	51.8883497995	71.2669226106	72.8969385771	72.8969385771	52.6140141068
52.031188557	52.031188557	72.1155789048	72.416081365	72.416081365	52.7417163849
52.1740273145	52.1740273145	72.1155789048	72.5637715142	72.5637715142	52.8865057208
52.316866072	52.316866072	72.1155789048	72.7265867836	72.7265867836	53.0312950566
52.4597191133	52.4597191133	72.1155789048	72.9000402943	72.9000402943	53.1760988714
52.6025578708	52.6025578708	72.1155789048	73.0809095591	73.0809095591	53.3208882073
52.7453966282	52.7453966282	72.1155789048	73.2669827516	73.2669827516	53.4656775431
52.8882496696	52.8882496696	72.1155789048	73.4567434652	73.4567434652	53.6104813579
53.031088427	53.031088427	72.1155789048	73.6490400333	73.6490400333	53.7552706938
53.1739271845	53.1739271845	72.1155789048	73.8431356991	73.8431356991	53.9000600297
53.316765942	53.316765942	72.9743382502	73.309089795	73.309089795	53.8860060243
53.4596189833	53.4596189833	72.9743382502	73.4528823935	73.4528823935	54.0303842459
53.6024577408	53.6024577408	72.9743382502	73.6122433927	73.6122433927	54.1747480311
53.7452964983	53.7452964983	72.9743382502	73.7825257233	73.7825257233	54.3191118162
53.8881352557	53.8881352557	72.9743382502	73.9604595888	73.9604595888	54.4634756014
54.0309882971	54.0309882971	72.9743382502	74.1437897018	74.1437897018	54.607853823
54.1738270545	54.1738270545	72.9743382502	74.3308684134	74.3308684134	54.7522176082
54.316665812	54.316665812	72.9743382502	74.5205891794	74.5205891794	54.8965813934
54.4595188534	54.4595188534	73.8330975955	74.0066532396	74.0066532396	55.0833121557
54.6023576108	54.6023576108	73.8330975955	74.1507445515	74.1507445515	55.227787025
54.7451963683	54.7451963683	73.8330975955	74.3096657937	74.3096657937	55.3722618942
54.8880351258	54.8880351258	73.8330975955	74.478959318	74.478959318	55.5167367635
55.0308881671	55.0308881671	73.8330975955	74.6555521494	74.6555521494	55.6612260802
55.1737269246	55.1737269246	73.8330975955	74.8372344622	74.8372344622	55.8057009494
55.316565682	55.316565682	73.8330975955	75.0224912999	75.0224912999	55.9501758187
55.4594044395	55.4594044395	73.8330975955	75.2102556851	75.2102556851	56.0946506879
55.6022574809	55.6022574809	73.8330975955	75.3998060314	75.3998060314	56.2391400047
55.7450962383	55.7450962383	73.8330975955	75.5905751254	75.5905751254	56.3836148739
55.8879349958	55.8879349958	74.7019599919	75.0527073984	75.0527073984	56.5956042805
56.0307880371	56.0307880371	74.7019599919	75.1964565079	75.1964565079	56.7402661686
56.1736267946	56.1736267946	74.7019599919	75.3544388713	75.3544388713	56.884913592
56.3164655521	56.3164655521	74.7019599919	75.5224196229	75.5224196229	57.0295610153
56.4593185934	56.4593185934	74.7019599919	75.6974027417	75.6974027417	57.1742229034
56.6021573509	56.6021573509	74.7019599919	75.877287715	75.877287715	57.3188703268
56.7449961084	56.7449961084	74.7019599919	76.06059788	76.06059788	57.4635177501
56.8878348658	56.8878348658	74.7019599919	76.2463354898	76.2463354898	57.6081651735
57.0306879072	57.0306879072	74.7019599919	76.4337762899	76.4337762899	57.7528270616
57.1735266646	57.1735266646	75.5708223884	75.8954015031	75.8954015031	57.8594196599
57.3163654221	57.3163654221	75.5708223884	76.0385018793	76.0385018793	58.0039720095
57.4592184635	57.4592184635	75.5708223884	76.1954145194	76.1954145194	58.1485388143
57.6020572209	57.6020572209	75.5708223884	76.3619765487	76.3619765487	58.2930911638
57.7448959784	57.7448959784	75.5708223884	76.5352919015	76.5352919015	58.4376435134
57.8877490197	57.8877490197	75.5708223884	76.7133887982	76.7133887982	58.5822103182
58.0305877772	58.0305877772	75.5708223884	76.8947909739	76.8947909739	58.7267626677
58.1734265347	58.1734265347	75.5708223884	77.078519077	77.078519077	58.8713150173
58.3162652921	58.3162652921	75.5708223884	77.2638876377	77.2638876377	59.0158673669
58.4591183335	58.4591183335	76.4497878359	76.710620033	76.710620033	59.2615519167
58.601957091	58.601957091	76.4497878359	76.8527943695	76.8527943695	59.406351337
58.7447958484	58.7447958484	76.4497878359	77.0083822953	77.0083822953	59.5511507572
58.8876488898	58.8876488898	76.4497878359	77.1734086398	77.1734086398	59.6959646574
59.0304876472	59.0304876472	76.4497878359	77.344993851	77.344993851	59.8407640776
59.1733264047	59.1733264047	76.4497878359	77.521195139	77.521195139	59.9855634978
59.316179446	59.316179446	76.4497878359	77.7006654764	77.7006654764	60.130377398
59.4590182035	59.4590182035	76.4497878359	77.8823838893	77.8823838893	60.2751768182
59.601856961	59.601856961	76.4497878359	78.0657128906	78.0657128906	60.4199762384
59.7446957185	59.7446957185	77.3287532835	77.5106231179	77.5106231179	60.5158975028
59.8875487598	59.8875487598	77.3287532835	77.6526700521	77.6526700521	60.6605945325
60.0303875173	60.0303875173	77.3287532835	77.8075459842	77.8075459842	60.8052770939
60.1732262747	60.1732262747	77.3287532835	77.9714209352	77.9714209352	60.9499596553
60.3160793161	60.3160793161	77.3287532835	78.1416015343	78.1416015343	61.0946566849
60.4589180735	60.4589180735	77.3287532835	78.3161904973	78.3161904973	61.2393392463
60.601756831	60.601756831	77.3287532835	78.4938840113	78.4938840113	61.3840218077
60.7446098724	60.7446098724	77.3287532835	78.6737604961	78.6737604961	61.5287188374
60.8874486298	60.8874486298	77.3287532835	78.8551411594	78.8551411594	61.6734013988
61.0302873873	61.0302873873	77.3287532835	79.0376017181	79.0376017181	61.8180839602
61.1731261448	61.1731261448	78.2178217822	78.4344213537	78.4344213537	61.8174013155
61.3159791861	61.3159791861	78.2178217822	78.5743258802	78.5743258802	61.9617588846
61.4588179436	61.4588179436	78.2178217822	78.7270348963	78.7270348963	62.1061020194
61.601656701	61.601656701	78.2178217822	78.8887453958	78.8887453958	62.2504451542
61.7444954585	61.7444954585	78.2178217822	79.0567589529	79.0567589529	62.394788289
61.8873484999	61.8873484999	78.2178217822	79.229204051	79.229204051	62.5391458582
62.0301872573	62.0301872573	78.2178217822	79.4047358272	79.4047358272	62.683488993
62.1730260148	62.1730260148	78.2178217822	79.5824322575	79.5824322575	62.8278321278
62.3158790561	62.3158790561	78.2178217822	79.7616842806	79.7616842806	62.9721896969
62.4587178136	62.4587178136	78.2178217822	79.9419687232	79.9419687232	63.1165328317
62.6015565711	62.6015565711	79.1068902809	79.3551204711	79.3551204711	63.2867828623
62.7444096124	62.7444096124	79.1068902809	79.4958866467	79.4958866467	63.4311995495
62.8872483699	62.8872483699	79.1068902809	79.6485939797	79.6485939797	63.5756017964
63.0300871274	63.0300871274	79.1068902809	79.8096941668	79.8096941668	63.7200040433
63.1729258848	63.1729258848	79.1068902809	79.9766580421	79.9766580421	63.8644062902
63.3157789262	63.3157789262	79.1068902809	80.1477553457	80.1477553457	64.0088229773
63.4586176836	63.4586176836	79.1068902809	80.3217407607	80.3217407607	64.1532252242
63.6014564411	63.6014564411	79.1068902809	80.497733949	80.497733949	64.2976274711
63.7443094825	63.7443094825	79.1068902809	80.675182617	80.675182617	64.4420441582
63.8871482399	63.8871482399	79.1068902809	80.8535923342	80.8535923342	64.5864464051
64.0299869974	64.0299869974	80.0060618307	80.2446430189	80.2446430189	64.8217100604
64.1728257549	64.1728257549	80.0060618307	80.3844129949	80.3844129949	64.9663150019
64.3156787962	64.3156787962	80.0060618307	80.535845941	80.535845941	65.1109344039
64.4585175537	64.4585175537	80.0060618307	80.69541069	80.69541069	65.2555393453
64.6013563111	64.6013563111	80.0060618307	80.8607104737	80.8607104737	65.4001442868
64.7442093525	64.7442093525	80.0060618307	81.0300286477	81.0300286477	65.5447636888
64.88704811	64.88704811	80.0060618307	81.2021486936	81.2021486936	65.6893686302
65.0298868674	65.0298868674	80.0060618307	81.3762332419	81.3762332419	65.8339735717
65.1727399088	65.1727399088	80.0060618307	81.5517149854	81.5517149854	65.9785929737
65.3155786662	65.3155786662	80.0060618307	81.7281580329	81.7281580329	66.1231979151
65.4584174237	65.4584174237	80.9052333805	81.124999137	81.124999137	66.2498210999
65.6012561812	65.6012561812	80.9052333805	81.2651531264	81.2651531264	66.3943868029
65.7441092225	65.7441092225	80.9052333805	81.4162566826	81.4162566826	66.5389669624
65.88694798	65.88694798	80.9052333805	81.5750217746	81.5750217746	66.6835326653
66.0297867374	66.0297867374	80.9052333805	81.7391504234	81.7391504234	66.8280983683
66.1726397788	66.1726397788	80.9052333805	81.9070830725	81.9070830725	66.9726785278
66.3154785363	66.3154785363	80.9052333805	82.0776313628	82.0776313628	67.1172442307
66.4583172937	66.4583172937	80.9052333805	82.2500293013	82.2500293013	67.2618099337
66.6011703351	66.6011703351	80.9052333805	82.4237523873	82.4237523873	67.4063900932
66.7440090925	66.7440090925	80.9052333805	82.5983646779	82.5983646779	67.5509557961
66.88684785	66.88684785	80.9052333805	82.7736262454	82.7736262454	67.6955214991
67.0297008914	67.0297008914	81.8145079814	82.1031693474	82.1031693474	67.5775880703
67.1725396488	67.1725396488	81.8145079814	82.2407183528	82.2407183528	67.7215943628
67.3153784063	67.3153784063	81.8145079814	82.3893900922	82.3893900922	67.8656006553
67.4582314476	67.4582314476	81.8145079814	82.5458472099	82.5458472099	68.0096213484
67.6010702051	67.6010702051	81.8145079814	82.7077382074	82.7077382074	68.1536276409
67.7439089626	67.7439089626	81.8145079814	82.8734595396	82.8734595396	68.2976339334
67.8867620039	67.8867620039	81.8145079814	83.0418754136	83.0418754136	68.4416546265
68.0296007614	68.0296007614	81.8145079814	83.2121526082	83.2121526082	68.585660919
68.1724395189	68.1724395189	81.8145079814	83.3837518316	83.3837518316	68.7296672115
68.3152782763	68.3152782763	81.8145079814	83.5562870682	83.5562870682	68.873673504
68.4581313177	68.4581313177	82.7237825823	82.9031961769	82.9031961769	69.0407603423
68.6009700751	68.6009700751	82.7237825823	83.0413555006	83.0413555006	69.1848147626
68.7438088326	68.7438088326	82.7237825823	83.1898518699	83.1898518699	69.3288691829
68.886661874	68.886661874	82.7237825823	83.3456237078	83.3456237078	69.4729380086
69.0295006314	69.0295006314	82.7237825823	83.506436529	83.506436529	69.6169924289
69.1723393889	69.1723393889	82.7237825823	83.6708170742	83.6708170742	69.7610468492
69.3151781464	69.3151781464	82.7237825823	83.8376992332	83.8376992332	69.9051012695
69.4580311877	69.4580311877	82.7237825823	84.0063457106	84.0063457106	70.0491700953
69.6008699452	69.6008699452	82.7237825823	84.1761943187	84.1761943187	70.1932245156
69.7437087026	69.7437087026	82.7237825823	84.3469199919	84.3469199919	70.3372789359
69.886561744	69.886561744	82.7237825823	84.5182533373	84.5182533373	70.4813477616
70.0294005014	70.0294005014	83.6431602344	83.8683537427	83.8683537427	70.8927939837
70.1722392589	70.1722392589	83.6431602344	84.007157391	84.007157391	71.0373938023
70.3150923003	70.3150923003	83.6431602344	84.1555527785	84.1555527785	71.1820080808
70.4579310577	70.4579310577	83.6431602344	84.3106525761	84.3106525761	71.3266078994
70.6007698152	70.6007698152	83.6431602344	84.4704576679	84.4704576679	71.4712077179
70.7436085727	70.7436085727	83.6431602344	84.6335614179	84.6335614179	71.6158075365
70.886461614	70.886461614	83.6431602344	84.7989995043	84.7989995043	71.760421815
71.0293003715	71.0293003715	83.6431602344	84.9660251473	84.9660251473	71.9050216336
71.1721391289	71.1721391289	83.6431602344	85.134213877	85.134213877	72.0496214521
71.3149921703	71.3149921703	83.6431602344	85.303196137	85.303196137	72.1942357307
71.4578309278	71.4578309278	84.5625378864	84.6664565812	84.6664565812	72.3476650208
71.6006696852	71.6006696852	84.5625378864	84.8057730344	84.8057730344	72.4922824888
71.7435227266	71.7435227266	84.5625378864	84.9539879142	84.9539879142	72.6369144186
71.886361484	71.886361484	84.5625378864	85.1084162696	85.1084162696	72.7815318866
72.0292002415	72.0292002415	84.5625378864	85.267217316	85.267217316	72.9261493546
72.172038999	72.172038999	84.5625378864	85.42907088	85.42907088	73.0707668226
72.3148920403	72.3148920403	84.5625378864	85.5930989838	85.5930989838	73.2153987523
72.4577307978	72.4577307978	84.5625378864	85.7586130645	85.7586130645	73.3600162203
72.6005695553	72.6005695553	84.5625378864	85.9251738217	85.9251738217	73.5046336883
72.7434225966	72.7434225966	84.5625378864	86.0924986003	86.0924986003	73.649265618
72.8862613541	72.8862613541	84.5625378864	86.2603100587	86.2603100587	73.793883086
73.0291001115	73.0291001115	84.5625378864	86.4285111754	86.4285111754	73.938500554
73.1719531529	73.1719531529	85.4920185896	85.6744575455	85.6744575455	73.4891545061
73.3147919104	73.3147919104	85.4920185896	85.8103160374	85.8103160374	73.6326124714
73.4576306678	73.4576306678	85.4920185896	85.9554987276	85.9554987276	73.7760704367
73.6004694253	73.6004694253	85.4920185896	86.10722578	86.10722578	73.919528402
73.7433224666	73.7433224666	85.4920185896	86.263541815	86.263541815	74.0630007131
73.8861612241	73.8861612241	85.4920185896	86.4230506601	86.4230506601	74.2064586784
74.0289999816	74.0289999816	85.4920185896	86.5848025181	86.5848025181	74.3499166437
74.171838739	74.171838739	85.4920185896	86.7481430671	86.7481430671	74.4933746091
74.3146917804	74.3146917804	85.4920185896	86.9126042452	86.9126042452	74.6368469202
74.4575305379	74.4575305379	85.4920185896	87.0778243215	87.0778243215	74.7803048855
74.6003692953	74.6003692953	85.4920185896	87.243576669	87.243576669	74.9237628508
74.7432223367	74.7432223367	86.4214992928	86.5692484636	86.5692484636	75.3412580828
74.8860610941	74.8860610941	86.4214992928	86.7078482302	86.7078482302	75.4852397222
75.0288998516	75.0288998516	86.4214992928	86.8544183289	86.8544183289	75.6292213617
75.1717386091	75.1717386091	86.4214992928	87.006563312	87.006563312	75.7732030012
75.3145916504	75.3145916504	86.4214992928	87.1626697066	87.1626697066	75.9171990388
75.4574304079	75.4574304079	86.4214992928	87.3214832966	87.3214832966	76.0611806782
75.6002691654	75.6002691654	86.4214992928	87.4822397516	87.4822397516	76.2051623177
75.7431222067	75.7431222067	86.4214992928	87.6443432328	87.6443432328	76.3491583553
75.8859609642	75.8859609642	86.4214992928	87.8073906812	87.8073906812	76.4931399948
76.0287997216	76.0287997216	86.4214992928	87.9710986394	87.9710986394	76.6371216342
76.1716384791	76.1716384791	86.4214992928	88.1352814422	88.1352814422	76.7811032737
76.3144915204	76.3144915204	86.4214992928	88.2997977569	88.2997977569	76.9250993113
76.4573302779	76.4573302779	87.3610830471	87.6071745973	87.6071745973	77.4460115688
76.6001690354	76.6001690354	87.3610830471	87.7457401764	87.7457401764	77.5906973958
76.7430220767	76.7430220767	87.3610830471	87.8917763889	87.8917763889	77.7353976914
76.8858608342	76.8858608342	87.3610830471	88.0430369867	88.0430369867	77.8800835184
77.0286995917	77.0286995917	87.3610830471	88.1979478333	88.1979478333	78.0247693455
77.1715383491	77.1715383491	87.3610830471	88.3554291288	88.3554291288	78.1694551725
77.3143913905	77.3143913905	87.3610830471	88.5147434248	88.5147434248	78.3141554681
77.4572301479	77.4572301479	87.3610830471	88.6752876463	88.6752876463	78.4588412951
77.6000689054	77.6000689054	87.3610830471	88.8367217022	88.8367217022	78.6035271222
77.7429076629	77.7429076629	87.3610830471	88.9987739315	88.9987739315	78.7482129492
77.8857607042	77.8857607042	87.3610830471	89.1612891199	89.1612891199	78.8929132448
78.0285994617	78.0285994617	88.3006668014	88.4746155811	88.4746155811	79.0169860255
78.1714382192	78.1714382192	88.3006668014	88.6135705729	88.6135705729	79.1616341184
78.3142912605	78.3142912605	88.3006668014	88.7593663313	88.7593663313	79.3062966761
78.457130018	78.457130018	88.3006668014	88.9099570561	88.9099570561	79.450944769
78.5999687754	78.5999687754	88.3006668014	89.0638970086	89.0638970086	79.5955928619
78.7428218168	78.7428218168	88.3006668014	89.2202082455	89.2202082455	79.7402554196
78.8856605743	78.8856605743	88.3006668014	89.3781616997	89.3781616997	79.8849035125
79.0284993317	79.0284993317	88.3006668014	89.5372605909	89.5372605909	80.0295516054
79.1713380892	79.1713380892	88.3006668014	89.6971771326	89.6971771326	80.1741996983
79.3141911305	79.3141911305	88.3006668014	89.8576846763	89.8576846763	80.318862256
79.457029888	79.457029888	88.3006668014	90.0185645727	90.0185645727	80.4635103488
79.5998686455	79.5998686455	88.3006668014	90.1797329485	90.1797329485	80.6081584417
79.7427216868	79.7427216868	89.2503536068	89.4464079459	89.4464079459	80.7059150414
79.8855604443	79.8855604443	89.2503536068	89.5846821925	89.5846821925	80.8504791143
80.0283992018	80.0283992018	89.2503536068	89.7294843049	89.7294843049	80.9950431871
80.1712522431	80.1712522431	89.2503536068	89.8788582409	89.8788582409	81.1396217163
80.3140910006	80.3140910006	89.2503536068	90.0314381723	90.0314381723	81.2841857891
80.456929758	80.456929758	89.2503536068	90.1862595048	90.1862595048	81.4287498619
80.5997685155	80.5997685155	89.2503536068	90.3426536905	90.3426536905	81.5733139348
80.7426215569	80.7426215569	89.2503536068	90.5001666646	90.5001666646	81.717892464
80.8854603143	80.8854603143	89.2503536068	90.6584383091	90.6584383091	81.8624565368
81.0282990718	81.0282990718	89.2503536068	90.8172560617	90.8172560617	82.0070206096
81.1711521131	81.1711521131	89.2503536068	90.9764640301	90.9764640301	82.1515991389
81.3139908706	81.3139908706	89.2503536068	91.135930041	91.135930041	82.2961632117
81.4568296281	81.4568296281	90.2000404122	90.4201347571	90.4201347571	82.4688036561
81.5996683855	81.5996683855	90.2000404122	90.559220679	90.559220679	82.6134169622
81.7425214269	81.7425214269	90.2000404122	90.7041135102	90.7041135102	82.7580447298
81.8853601844	81.8853601844	90.2000404122	90.8530503145	90.8530503145	82.902658036
82.0281989418	82.0281989418	90.2000404122	91.0048255728	91.0048255728	83.0472713421
82.1710519832	82.1710519832	90.2000404122	91.1586165893	91.1586165893	83.1918991097
82.3138907406	82.3138907406	90.2000404122	91.313779415	91.313779415	83.3365124158
82.4567294981	82.4567294981	90.2000404122	91.469931078	91.469931078	83.481125722
82.5995682556	82.5995682556	90.2000404122	91.6267572237	91.6267572237	83.6257390282
82.7424212969	82.7424212969	90.2000404122	91.7840881057	91.7840881057	83.7703667957
82.8852600544	82.8852600544	90.2000404122	91.9417343126	91.9417343126	83.9149801019
83.0280988119	83.0280988119	90.2000404122	92.0996258477	92.0996258477	84.0595934081
83.1709518532	83.1709518532	91.1598302687	91.3471960471	91.3471960471	84.2664309465
83.3137906107	83.3137906107	91.1598302687	91.4859640711	91.4859640711	84.4111510925
83.4566293681	83.4566293681	91.1598302687	91.6301231382	91.6301231382	84.5558712384
83.5994681256	83.5994681256	91.1598302687	91.7780559985	91.7780559985	84.7005913844
83.7423211669	83.7423211669	91.1598302687	91.9286424935	91.9286424935	84.8453260024
83.8851599244	83.8851599244	91.1598302687	92.081069741	92.081069741	84.9900461484
84.0279986819	84.0279986819	91.1598302687	92.2347984785	92.2347984785	85.1347662943
84.1708517232	84.1708517232	91.1598302687	92.3894597286	92.3894597286	85.2795009123
84.3136904807	84.3136904807	91.1598302687	92.5447365351	92.5447365351	85.4242210583
84.4565292382	84.4565292382	91.1598302687	92.700458821	92.700458821	85.5689412043
84.5993822795	84.5993822795	91.1598302687	92.8565134966	92.8565134966	85.7136758222
84.742221037	84.742221037	91.1598302687	93.0127833179	93.0127833179	85.8583959682
84.8850597944	84.8850597944	92.1196201253	92.2270908124	92.2270908124	85.8143958976
85.0279128358	85.0279128358	92.1196201253	92.3657290114	92.3657290114	85.9588129184
85.1707515933	85.1707515933	92.1196201253	92.5092676515	92.5092676515	86.1032154989
85.3135903507	85.3135903507	92.1196201253	92.6562629681	92.6562629681	86.2476180794
85.4564433921	85.4564433921	92.1196201253	92.8056952437	92.8056952437	86.3920351002
85.5992821495	85.5992821495	92.1196201253	92.9568238651	92.9568238651	86.5364376808
85.742120907	85.742120907	92.1196201253	93.1091237533	93.1091237533	86.6808402613
85.8849739484	85.8849739484	92.1196201253	93.2622834107	93.2622834107	86.8252572821
86.0278127058	86.0278127058	92.1196201253	93.416015157	93.416015157	86.9696598626
86.1706514633	86.1706514633	92.1196201253	93.5701487389	93.5701487389	87.1140624431
86.3135045046	86.3135045046	92.1196201253	93.7245999034	93.7245999034	87.2584794639
86.4563432621	86.4563432621	92.1196201253	93.8792226451	93.8792226451	87.4028820445
86.5991820196	86.5991820196	92.1196201253	94.0339896522	94.0339896522	87.547284625
86.7420350609	86.7420350609	93.0895130329	93.1840724564	93.1840724564	86.956840498
86.8848738184	86.8848738184	93.0895130329	93.3221969622	93.3221969622	87.1000329772
87.0277125759	87.0277125759	93.0895130329	93.4648783636	93.4648783636	87.2432254564
87.1705513333	87.1705513333	93.0895130329	93.6107576709	93.6107576709	87.3864179356
87.3134043747	87.3134043747	93.0895130329	93.7588866348	93.7588866348	87.529624734
87.4562431321	87.4562431321	93.0895130329	93.9085679351	93.9085679351	87.6728172132
87.5990818896	87.5990818896	93.0895130329	94.059348236	94.059348236	87.8160096924
87.7419349309	87.7419349309	93.0895130329	94.2109157946	94.2109157946	87.9592164908
87.8847736884	87.8847736884	93.0895130329	94.3630121009	94.3630121009	88.10240897
88.0276124459	88.0276124459	93.0895130329	94.5154956786	94.5154956786	88.2456014492
88.1704512034	88.1704512034	93.0895130329	94.6682232226	94.6682232226	88.3887939284
88.3133042447	88.3133042447	93.0895130329	94.8211676325	94.8211676325	88.5320007268
88.4561430022	88.4561430022	93.0895130329	94.9742263891	94.9742263891	88.675193206
88.5989817596	88.5989817596	94.0594059406	94.1899708398	94.1899708398	89.0024670107
88.7418205171	88.7418205171	94.0594059406	94.3296048246	94.3296048246	89.1459562648
88.8846735584	88.8846735584	94.0594059406	94.4728750948	94.4728750948	89.2894598677
89.0275123159	89.0275123159	94.0594059406	94.6186896235	94.6186896235	89.4329491217
89.1703510734	89.1703510734	94.0594059406	94.7662838355	94.7662838355	89.5764383757
89.3132041147	89.3132041147	94.0594059406	94.9151623866	94.9151623866	89.7199419787
89.4560428722	89.4560428722	94.0594059406	95.0648823508	95.0648823508	89.8634312327
89.5988816297	89.5988816297	94.0594059406	95.2152316951	95.2152316951	90.0069204867
89.741734671	89.741734671	94.0594059406	95.3660114468	95.3660114468	90.1504240897
89.8845734285	89.8845734285	94.0594059406	95.5170917357	95.5170917357	90.2939133437
90.0274121859	90.0274121859	94.0594059406	95.6683875976	95.6683875976	90.4374025977
90.1702509434	90.1702509434	94.0594059406	95.8198273409	95.8198273409	90.5808918517
90.3131039848	90.3131039848	94.0594059406	95.9713831305	95.9713831305	90.7243954547
90.4559427422	90.4559427422	95.0394018994	95.1695744989	95.1695744989	90.8041968721
90.5987814997	90.5987814997	95.0394018994	95.3095580773	95.3095580773	90.9475855568
90.741634541	90.741634541	95.0394018994	95.4526099044	95.4526099044	91.0909885804
90.8844732985	90.8844732985	95.0394018994	95.5978082044	95.5978082044	91.2343772651
91.027312056	91.027312056	95.0394018994	95.744501521	95.744501521	91.3777659498
91.1701508134	91.1701508134	95.0394018994	95.892264431	95.892264431	91.5211546345
91.3130038548	91.3130038548	95.0394018994	96.0407705817	96.0407705817	91.6645576581
91.4558426123	91.4558426123	95.0394018994	96.1897765369	96.1897765369	91.8079463428
91.5986813697	91.5986813697	95.0394018994	96.3391549865	96.3391549865	91.9513350275
91.7415344111	91.7415344111	95.0394018994	96.4887922342	96.4887922342	92.0947380511
91.8843731685	91.8843731685	95.0394018994	96.6386013038	96.6386013038	92.2381267358
92.027211926	92.027211926	95.0394018994	96.788539932	96.788539932	92.3815154205
92.1700649674	92.1700649674	95.0394018994	96.9385800596	96.9385800596	92.5249184441
92.3129037248	92.3129037248	96.0193978582	96.1359155481	96.1359155481	92.6346087801
92.4557424823	92.4557424823	96.0193978582	96.2764635388	96.2764635388	92.7779453223
92.5985812398	92.5985812398	96.0193978582	96.4194541154	96.4194541154	92.9212818644
92.7414342811	92.7414342811	96.0193978582	96.5641658758	96.5641658758	93.0646327402
92.8842730386	92.8842730386	96.0193978582	96.7100732025	96.7100732025	93.2079692824
93.027111796	93.027111796	96.0193978582	96.8568074744	96.8568074744	93.3513058246
93.1699505535	93.1699505535	96.0193978582	97.0041416184	97.0041416184	93.4946423667
93.3128035949	93.3128035949	96.0193978582	97.151905417	97.151905417	93.6379932425
93.4556423523	93.4556423523	96.0193978582	97.2999407968	97.2999407968	93.7813297847
93.5984811098	93.5984811098	96.0193978582	97.4481769931	97.4481769931	93.9246663269
93.7413198673	93.7413198673	96.0193978582	97.5965568732	97.5965568732	94.068002869
93.8841729086	93.8841729086	96.0193978582	97.7450378251	97.7450378251	94.2113537448
94.0270116661	94.0270116661	96.0193978582	97.893590503	97.893590503	94.354690287
94.1698504235	94.1698504235	97.0094968681	97.0636526123	97.0636526123	94.2937229608
94.3127034649	94.3127034649	97.0094968681	97.2046128305	97.2046128305	94.4367639133
94.4555422224	94.4555422224	97.0094968681	97.3474173946	97.3474173946	94.5797905632
94.5983809798	94.5983809798	97.0094968681	97.4915436774	97.4915436774	94.7228172131
94.7412197373	94.7412197373	97.0094968681	97.6365950411	97.6365950411	94.865843863
94.8840727786	94.8840727786	97.0094968681	97.7822880391	97.7822880391	95.0088848155
95.0269115361	95.0269115361	97.0094968681	97.9284374659	97.9284374659	95.1519114654
95.1697502936	95.1697502936	97.0094968681	98.074886918	98.074886918	95.2949381152
95.312589051	95.312589051	97.0094968681	98.2215654563	98.2215654563	95.4379647651
95.4554420924	95.4554420924	97.0094968681	98.3684019557	98.3684019557	95.5810057176
95.5982808499	95.5982808499	97.0094968681	98.515353122	98.515353122	95.7240323675
95.7411196073	95.7411196073	97.0094968681	98.662361644	98.662361644	95.8670590174
95.8839726487	95.8839726487	97.0094968681	98.8094570452	98.8094570452	96.0100999699
96.0268114061	96.0268114061	97.0094968681	98.9565665125	98.9565665125	96.1531266198
96.1696501636	96.1696501636	97.999595878	98.1296068792	98.1296068792	96.2811706683
96.3125032049	96.3125032049	97.999595878	98.2712319424	98.2712319424	96.4241893653
96.4553419624	96.4553419624	97.999595878	98.4140783104	98.4140783104	96.5671937618
96.5981807199	96.5981807199	97.999595878	98.557778068	98.557778068	96.7101981583
96.7410194774	96.7410194774	97.999595878	98.7020903981	98.7020903981	96.8532025549
96.8838725187	96.8838725187	97.999595878	98.8468308871	98.8468308871	96.9962212518
97.0267112762	97.0267112762	97.999595878	98.9918712267	98.9918712267	97.1392256484
97.1695500336	97.1695500336	97.999595878	99.1370973524	99.1370973524	97.2822300449
97.3123887911	97.3123887911	97.999595878	99.2824956182	99.2824956182	97.4252344414
97.4552418324	97.4552418324	97.999595878	99.4279944203	99.4279944203	97.5682531384
97.5980805899	97.5980805899	97.999595878	99.5735504826	99.5735504826	97.7112575349
97.7409193474	97.7409193474	97.999595878	99.719164164	99.719164164	97.8542619314
97.8837723887	97.8837723887	97.999595878	99.8648211854	99.8648211854	97.9972806284
98.0266111462	98.0266111462	97.999595878	99.0	99.0	98.1402850249
98.1694499037	98.1694499037	98.999797939	99.1499163766	99.1499163766	98.1696041503
98.3122886611	98.3122886611	98.999797939	99.2920617229	99.2920617229	98.3124431322
98.4551417025	98.4551417025	98.999797939	99.4348465786	99.4348465786	98.455296398
98.5979804599	98.5979804599	98.999797939	99.578058037	99.578058037	98.5981353799
98.7408192174	98.7408192174	98.999797939	99.7215973466	99.7215973466	98.7409743618
98.8836579749	98.8836579749	98.999797939	99.8653362727	99.8653362727	98.8838133437
99.0265110162	99.0265110162	98.999797939	99.0	99.0	99.0266666095
99.1693497737	99.1693497737	98.999797939	99.0	99.0	99.1695055914
99.3121885312	99.3121885312	98.999797939	99.0	99.0	99.3123445733
99.4550415725	99.4550415725	98.999797939	99.0	99.0	99.4551978391
99.59788033	99.59788033	98.999797939	99.0	99.0	99.598036821
99.7407190874	99.7407190874	98.999797939	99.0	99.0	99.7408758029
99.8835578449	99.8835578449	98.999797939	99.0	99.0	99.8837147848
100.0	100.0	100.0	99.0	99.0	99.0
100.0	100.0	100.0	99.0	99.0	99.0


==> charts/plots/neat_quadratic/progress.dat <==
TIME	OPT	HADOOP	TASK_RATIO	JOB_RATIO	FIT
0.0	0.0	0.0	0.0	0.0	0.0
3.24792297148	3.24792297148	8.78787878788	10.8284240195	10.8284240195	3.2281703981
4.0858560977	4.0858560977	8.78787878788	13.6220540625	13.6220540625	4.06100754891
4.92370543898	4.92370543898	8.78787878788	16.4154047705	16.4154047705	4.89376142434
5.76155478027	5.76155478027	13.8282828283	17.4199186837	17.4199186837	5.59646467113
6.59940412155	6.59940412155	13.8282828283	19.1402139866	19.1402139866	6.41030649283
7.43733724777	7.43733724777	13.8282828283	20.9723643082	20.9723643082	7.22422969872
8.27518658905	8.27518658905	18.2424242424	21.456207543	21.456207543	8.21814653824
9.11303593033	9.11303593033	18.2424242424	22.8041705716	22.8041705716	9.05022066606
9.95096905655	9.95096905655	18.2424242424	24.3073207671	24.3073207671	9.88237800129
10.7888183978	10.7888183978	22.3131313131	24.7075798975	24.7075798975	10.9672298137
11.6266677391	11.6266677391	22.3131313131	25.9389136042	25.9389136042	11.8189344153
12.4646008653	12.4646008653	22.3131313131	27.314706012	27.314706012	12.6707241874
13.3024502066	13.3024502066	22.3131313131	28.7929621193	28.7929621193	13.522428789
14.1402995479	14.1402995479	26.2727272727	29.1372377728	29.1372377728	14.3737171571
14.9782326741	14.9782326741	26.2727272727	30.3222020191	30.3222020191	15.2254822638
15.8160820154	15.8160820154	26.2727272727	31.6297789417	31.6297789417	16.0771622024
16.6539313567	16.6539313567	29.4545454545	31.9447792617	31.9447792617	15.7415898871
17.4918644829	17.4918644829	29.4545454545	33.0631010148	33.0631010148	16.5336190689
18.3297138242	18.3297138242	29.4545454545	34.2968987606	34.2968987606	17.3255690557
19.1675631655	19.1675631655	32.8181818182	34.5997310921	34.5997310921	19.1088053645
20.0054125067	20.0054125067	32.8181818182	35.6867316818	35.6867316818	19.9440862945
20.843345633	20.843345633	32.8181818182	36.8774014515	36.8774014515	20.7794507527
21.6811949742	21.6811949742	35.7575757576	37.2032439908	37.2032439908	21.5101278112
22.5190443155	22.5190443155	35.7575757576	38.2731977113	38.2731977113	22.3413664233
23.3569774417	23.3569774417	35.7575757576	39.4346492692	39.4346492692	23.1726881592
24.194826783	24.194826783	35.7575757576	40.6609142802	40.6609142802	24.0039267712
25.0326761243	25.0326761243	38.8282828283	40.9718670077	40.9718670077	25.1298873343
25.8706092505	25.8706092505	38.8282828283	42.0419283729	42.0419283729	25.9710744671
26.7084585918	26.7084585918	38.8282828283	43.188339823	43.188339823	26.8121774896
27.5463079331	27.5463079331	42.0202020202	43.3640387669	43.3640387669	27.7311852898
28.3842410593	28.3842410593	42.0202020202	44.3774192915	44.3774192915	28.5747422137
29.2220904006	29.2220904006	42.0202020202	45.4695379192	45.4695379192	29.4182147903
30.0599397419	30.0599397419	44.6666666667	45.7414636758	45.7414636758	30.2599007291
30.8977890832	30.8977890832	44.6666666667	46.7509203761	46.7509203761	31.1033235075
31.7357222094	31.7357222094	44.6666666667	47.8297214639	47.8297214639	31.9468306281
32.5735715507	32.5735715507	44.6666666667	48.9575108707	48.9575108707	32.7902534064
33.4114208919	33.4114208919	47.3939393939	49.1821192257	49.1821192257	33.6181380264
34.2493540182	34.2493540182	47.3939393939	50.1902499217	50.1902499217	34.4612554618
35.0872033594	35.0872033594	47.3939393939	51.25770652	51.25770652	35.3042885938
35.9250527007	35.9250527007	50.202020202	51.3729338298	51.3729338298	36.0788560504
36.7629858269	36.7629858269	50.202020202	52.3397818987	52.3397818987	36.9203765596
37.6008351682	37.6008351682	50.202020202	53.3681368993	53.3681368993	37.7618129251
38.4386845095	38.4386845095	50.202020202	54.4402753946	54.4402753946	38.6032492907
39.2766176357	39.2766176357	53.0909090909	54.5084888449	54.5084888449	39.4893282217
40.114466977	40.114466977	53.0909090909	55.4673923621	55.4673923621	40.3317151081
40.9523163183	40.9523163183	53.0909090909	56.4811690533	56.4811690533	41.1741019945
41.7902494445	41.7902494445	53.0909090909	57.5338578644	57.5338578644	42.0165731196
42.6280987858	42.6280987858	56.0606060606	57.4775102493	57.4775102493	42.6687107303
43.4659481271	43.4659481271	56.0606060606	58.4107782624	58.4107782624	43.5073582937
44.3038812533	44.3038812533	56.0606060606	59.3974447397	59.3974447397	44.3460897219
45.1417305946	45.1417305946	58.3434343434	59.502121522	59.502121522	44.9505218132
45.9795799359	45.9795799359	58.3434343434	60.429784282	60.429784282	45.7848222398
46.8175130621	46.8175130621	58.3434343434	61.4057625252	61.4057625252	46.6192060964
47.6553624034	47.6553624034	60.6666666667	61.5320538271	61.5320538271	47.7059249312
48.4932117446	48.4932117446	60.6666666667	62.4564447711	62.4564447711	48.544663234
49.3310610859	49.3310610859	60.6666666667	63.423919132	63.423919132	49.3834015367
50.1689942121	50.1689942121	60.6666666667	64.4219824201	64.4219824201	50.2222237133
51.0068435534	51.0068435534	63.0404040404	64.4801618404	64.4801618404	51.0636174148
51.8446928947	51.8446928947	63.0404040404	65.4030675177	65.4030675177	51.9023993357
52.6826260209	52.6826260209	63.0404040404	66.3636181335	66.3636181335	52.7412651348
53.5204753622	53.5204753622	65.4545454545	66.3794447181	66.3794447181	53.5069364753
54.3583247035	54.3583247035	65.4545454545	67.2826792607	67.2826792607	54.3445738687
55.1962578297	55.1962578297	65.4545454545	68.2236186681	68.2236186681	55.1822950259
56.034107171	56.034107171	65.4545454545	69.190930074	69.190930074	56.0199324194
56.8719565123	56.8719565123	67.9191919192	69.1771628787	69.1771628787	56.8943132089
57.7098058536	57.7098058536	67.9191919192	70.079308959	70.079308959	57.7324919137
58.5477389798	58.5477389798	67.9191919192	71.0139713743	71.0139713743	58.5707544363
59.3855883211	59.3855883211	70.4242424242	70.9608436178	70.9608436178	59.5629999571
60.2234376623	60.2234376623	70.4242424242	71.8465564358	71.8465564358	60.4033523337
61.0613707886	61.0613707886	70.4242424242	72.7644597981	72.7644597981	61.2437887455
61.8992201298	61.8992201298	70.4242424242	73.7049773683	73.7049773683	62.0841411221
62.7370694711	62.7370694711	72.9797979798	73.6334117406	73.6334117406	63.1373607147
63.5749188124	63.5749188124	72.9797979798	74.5197576986	74.5197576986	63.9805559186
64.4128519386	64.4128519386	72.9797979798	75.4332722047	75.4332722047	64.823835442
65.2507012799	65.2507012799	72.9797979798	76.3658399783	76.3658399783	65.6670306459
66.0885506212	66.0885506212	75.5757575758	76.1962353387	76.1962353387	66.4422130108
66.9264837474	66.9264837474	75.5757575758	77.0725348607	77.0725348607	67.2846302032
67.7643330887	67.7643330887	75.5757575758	77.9739793975	77.9739793975	68.1269631623
68.60218243	68.60218243	75.5757575758	78.8931113094	78.8931113094	68.9692961213
69.4400317712	69.4400317712	78.2222222222	78.6550454066	78.6550454066	69.7623855551
70.2779648975	70.2779648975	78.2222222222	79.5222917255	79.5222917255	70.6042085256
71.1158142387	71.1158142387	78.2222222222	80.4124121545	80.4124121545	71.4459473223
71.95366358	71.95366358	78.2222222222	81.3188041035	81.3188041035	72.287686119
72.7915967062	72.7915967062	78.2222222222	82.2368308959	82.2368308959	73.1295090895
73.6294460475	73.6294460475	80.9090909091	81.9675969108	81.9675969108	74.0040758238
74.4672953888	74.4672953888	80.9090909091	82.8331884111	82.8331884111	74.8461881784
75.3051447301	75.3051447301	80.9090909091	83.7176485053	83.7176485053	75.6883005331
76.1430778563	76.1430778563	80.9090909091	84.6156138038	84.6156138038	76.5304970989
76.9809271976	76.9809271976	83.6464646465	84.2809364548	84.2809364548	77.3536535776
77.8187765389	77.8187765389	83.6464646465	85.1366983763	85.1366983763	78.1955596192
78.6567096651	78.6567096651	83.6464646465	86.0098305535	86.0098305535	79.0375498514
79.4945590064	79.4945590064	85.4949494949	86.0398263593	86.0398263593	79.9448773981
80.3324083477	80.3324083477	85.4949494949	86.8989850835	86.8989850835	80.7874729632
81.1702576889	81.1702576889	85.4949494949	87.7716724122	87.7716724122	81.6300685283
82.0081908152	82.0081908152	87.3636363636	87.7924827002	87.7924827002	82.482686788
82.8460401564	82.8460401564	87.3636363636	88.6502275441	88.6502275441	83.3253838907
83.6838894977	83.6838894977	87.3636363636	89.5190072186	89.5190072186	84.1680809933
84.5218226239	84.5218226239	89.2525252525	89.5188427094	89.5188427094	85.0941160096
85.3596719652	85.3596719652	89.2525252525	90.3735066299	90.3735066299	85.9376383904
86.1975213065	86.1975213065	89.2525252525	91.2373415112	91.2373415112	86.7811607711
87.0353706478	87.0353706478	89.2525252525	92.1078415291	92.1078415291	87.6246831519
87.873303774	87.873303774	91.1616161616	92.0870510432	92.0870510432	88.3827777647
88.7111531153	88.7111531153	91.1616161616	92.9408408422	92.9408408422	89.2254848094
89.5490024566	89.5490024566	91.1616161616	93.8015941416	93.8015941416	90.0681918541
90.3869355828	90.3869355828	93.0909090909	93.7324707281	93.7324707281	90.7142887174
91.2247849241	91.2247849241	93.0909090909	94.5806230802	94.5806230802	91.5551724863
92.0626342654	92.0626342654	93.0909090909	95.4347033074	95.4347033074	92.3960562551
92.9004836066	92.9004836066	95.0404040404	95.3376594232	95.3376594232	93.0732122517
93.7384167329	93.7384167329	95.0404040404	96.1822755385	96.1822755385	93.9127033359
94.5762660741	94.5762660741	95.0404040404	97.031124284	97.031124284	94.7521104794
95.4141154154	95.4141154154	95.0404040404	97.8830644295	97.8830644295	95.5915176229
96.2520485416	96.2520485416	97.0101010101	97.7780331176	97.7780331176	96.4138514463
97.0898978829	97.0898978829	97.0101010101	98.6208557588	98.6208557588	97.2531092403
97.9277472242	97.9277472242	97.0101010101	99.465991078	99.465991078	98.0923670343
98.7656803504	98.7656803504	99.0	99.3213155777	99.3213155777	98.8383890047
99.6035296917	99.6035296917	99.0	99.0	99.0	99.6768551483
100.0	100.0	100.0	99.0	99.0	99.0
100.0	100.0	100.0	99.0	99.0	99.0


==> charts/plots/neat_quartic/progress.dat <==
TIME	OPT	HADOOP	TASK_RATIO	JOB_RATIO	FIT
0.0	0.0	0.0	0.0	0.0	0.0
0.41053390545	0.41053390545	10.4489795918	11.9117386505	11.9117386505	0.426128243392
0.527963512273	0.527963512273	10.4489795918	15.3189865482	15.3189865482	0.548018473196
0.645404862055	0.645404862055	10.4489795918	18.7265751707	18.7265751707	0.669920892022
0.762834468878	0.762834468878	13.9591836735	18.3522757771	18.3522757771	0.798160327742
0.8802640757	0.8802640757	13.9591836735	19.6520047609	19.6520047609	0.921027944888
0.997705425483	0.997705425483	13.9591836735	21.2047699626	21.2047699626	1.0439078488
1.1151350323	1.1151350323	16.3265306122	20.4421138285	20.4421138285	1.11503015133
1.23256463913	1.23256463913	16.3265306122	21.2165743243	21.2165743243	1.23244871363
1.35000598891	1.35000598891	16.3265306122	22.2865185202	22.2865185202	1.34987901778
1.46743559573	1.46743559573	16.3265306122	23.5500643578	23.5500643578	1.46729758009
1.58486520255	1.58486520255	18.8571428571	22.5464416973	22.5464416973	1.60716003891
1.70230655234	1.70230655234	18.8571428571	23.0809770295	23.0809770295	1.72625347599
1.81973615916	1.81973615916	18.8571428571	23.8886131211	23.8886131211	1.84533500492
1.93716576598	1.93716576598	18.8571428571	24.8764951774	24.8764951774	1.96441653385
2.05460711576	2.05460711576	20.6530612245	24.3504098646	24.3504098646	2.09510468878
2.17203672259	2.17203672259	20.6530612245	24.9202401418	24.9202401418	2.21484890555
2.28946632941	2.28946632941	20.6530612245	25.6933169569	25.6933169569	2.33459312232
2.40689593623	2.40689593623	20.6530612245	26.6040434667	26.6040434667	2.4543373391
2.52433728601	2.52433728601	22.5306122449	25.9067282581	25.9067282581	2.55139742555
2.64176689284	2.64176689284	22.5306122449	26.3621321634	26.3621321634	2.67008584258
2.75919649966	2.75919649966	22.5306122449	27.0111255958	27.0111255958	2.78877425962
2.87663784944	2.87663784944	22.5306122449	27.7913664984	27.7913664984	2.90747454549
2.99406745626	2.99406745626	24.4897959184	26.9283739283	26.9283739283	3.02334107962
3.11149706309	3.11149706309	24.4897959184	27.2749357415	27.2749357415	3.14191882026
3.22893841287	3.22893841287	24.4897959184	27.8108118769	27.8108118769	3.26050841866
3.34636801969	3.34636801969	24.4897959184	28.4746182724	28.4746182724	3.3790861593
3.46379762651	3.46379762651	24.4897959184	29.2270923914	29.2270923914	3.49766389993
3.58122723333	3.58122723333	24.4897959184	30.0419054674	30.0419054674	3.61624164057
3.69866858312	3.69866858312	26.5306122449	29.0704746891	29.0704746891	3.70642768407
3.81609818994	3.81609818994	26.5306122449	29.366650039	29.366650039	3.8241036358
3.93352779676	3.93352779676	26.5306122449	29.8339210121	29.8339210121	3.94177958753
4.05096914655	4.05096914655	27.5918367347	29.3702971511	29.3702971511	3.62534887822
4.16839875337	4.16839875337	27.5918367347	29.71146474	29.71146474	3.73044059281
4.28582836019	4.28582836019	27.5918367347	30.1916791511	30.1916791511	3.8355323074
4.40326970997	4.40326970997	27.5918367347	30.7674571643	30.7674571643	3.94063453116
4.52069931679	4.52069931679	28.6530612245	30.5429275499	30.5429275499	4.25035482096
4.63812892362	4.63812892362	28.6530612245	30.9650516096	30.9650516096	4.36076196386
4.75555853044	4.75555853044	28.6530612245	31.4879062231	31.4879062231	4.47116910676
4.87299988022	4.87299988022	29.7551020408	31.0974389718	31.0974389718	4.70774235363
4.99042948704	4.99042948704	29.7551020408	31.4485877914	31.4485877914	4.82118958269
5.10785909387	5.10785909387	29.7551020408	31.9093042517	31.9093042517	4.93463681174
5.22528870069	5.22528870069	29.7551020408	32.4458412022	32.4458412022	5.0480840408
5.34273005047	5.34273005047	30.8571428571	32.1557050433	32.1557050433	5.21666197521
5.46015965729	5.46015965729	30.8571428571	32.5282645058	32.5282645058	5.33132069068
5.57758926412	5.57758926412	30.8571428571	32.9929654999	32.9929654999	5.44597940615
5.6950306139	5.6950306139	30.8571428571	33.5218027817	33.5218027817	5.56064958749
5.81246022072	5.81246022072	30.8571428571	34.0955054941	34.0955054941	5.67530830295
5.92988982754	5.92988982754	32.0	33.6425498235	33.6425498235	5.77191772868
6.04733117733	6.04733117733	32.0	33.9729127085	33.9729127085	5.88623044419
6.16476078415	6.16476078415	32.0	34.3968696703	34.3968696703	6.00053172958
6.28219039097	6.28219039097	32.0	34.885836471	34.885836471	6.11483301497
6.39963174075	6.39963174075	33.1428571429	34.4612894149	34.4612894149	6.26305603016
6.51706134758	6.51706134758	33.1428571429	34.7692941904	34.7692941904	6.37797955028
6.6344909544	6.6344909544	33.1428571429	35.1682608214	35.1682608214	6.4929030704
6.75193230418	6.75193230418	33.1428571429	35.6304865398	35.6304865398	6.60783808287
6.869361911	6.869361911	33.1428571429	36.1368609238	36.1368609238	6.72276160299
6.98679151782	6.98679151782	34.3265306122	35.565413301	35.565413301	6.82311821446
7.10423286761	7.10423286761	34.3265306122	35.8352796645	35.8352796645	6.93780837099
7.22166247443	7.22166247443	34.3265306122	36.1978320549	36.1978320549	7.05248705966
7.33909208125	7.33909208125	34.3265306122	36.6247118266	36.6247118266	7.16716574832
7.45652168807	7.45652168807	34.3265306122	37.0965536984	37.0965536984	7.28184443698
7.57396303786	7.57396303786	35.5102040816	36.5901519931	36.5901519931	7.43501841697
7.69139264468	7.69139264468	35.5102040816	36.8609969447	36.8609969447	7.55029377348
7.8088222515	7.8088222515	35.5102040816	37.2159257852	37.2159257852	7.66556913
7.92626360128	7.92626360128	35.5102040816	37.6293372581	37.6293372581	7.78085601405
8.04369320811	8.04369320811	35.5102040816	38.0835783819	38.0835783819	7.89613137056
8.16112281493	8.16112281493	35.5102040816	38.5665697573	38.5665697573	8.01140672708
8.27855242175	8.27855242175	36.7346938776	37.8973420577	37.8973420577	8.09877709592
8.39599377153	8.39599377153	36.7346938776	38.1290663197	38.1290663197	8.21366811373
8.51342337836	8.51342337836	36.7346938776	38.4481699782	38.4481699782	8.32854764359
8.63085298518	8.63085298518	36.7346938776	38.8279160387	38.8279160387	8.44342717344
8.74829433496	8.74829433496	36.7346938776	39.2501098503	39.2501098503	8.55831819125
8.86572394178	8.86572394178	36.7346938776	39.7020226428	39.7020226428	8.67319772111
8.98315354861	8.98315354861	37.9591836735	39.0383181591	39.0383181591	8.63880119076
9.10059489839	9.10059489839	37.9591836735	39.2589271693	39.2589271693	8.75174064647
9.21802450521	9.21802450521	37.9591836735	39.5626045156	39.5626045156	8.86466880937
9.33545411203	9.33545411203	37.9591836735	39.9239971455	39.9239971455	8.97759697226
9.45289546182	9.45289546182	37.9591836735	40.3257786537	40.3257786537	9.09053642797
9.57032506864	9.57032506864	37.9591836735	40.7558432024	40.7558432024	9.20346459087
9.68775467546	9.68775467546	37.9591836735	41.205830863	41.205830863	9.31639275376
9.80518428228	9.80518428228	39.2244897959	40.4525932547	40.4525932547	9.62345632769
9.92262563206	9.92262563206	39.2244897959	40.6507213587	40.6507213587	9.73872103543
10.0400552389	10.0400552389	39.2244897959	40.9313456787	40.9313456787	9.85397421786
10.1574848457	10.1574848457	39.2244897959	41.2692937294	41.2692937294	9.96922740029
10.2749261955	10.2749261955	39.2244897959	41.6473380262	41.6473380262	10.084492108
10.3923558023	10.3923558023	39.2244897959	42.0534177139	42.0534177139	10.1997452905
10.5097854091	10.5097854091	39.2244897959	42.4792714525	42.4792714525	10.3149984729
10.627215016	10.627215016	40.4897959184	41.7509849694	41.7509849694	10.3333097738
10.7446563657	10.7446563657	40.4897959184	41.9455012467	41.9455012467	10.4475031768
10.8620859726	10.8620859726	40.4897959184	42.2171094429	42.2171094429	10.5616851617
10.9795155794	10.9795155794	40.4897959184	42.5422994637	42.5422994637	10.6758671465
11.0969569292	11.0969569292	40.4897959184	42.9050102792	42.9050102792	10.7900605496
11.214386536	11.214386536	40.4897959184	43.2939346022	43.2939346022	10.9042425344
11.3318161428	11.3318161428	40.4897959184	43.7013759538	43.7013759538	11.0184245193
11.4492574926	11.4492574926	41.7959183673	42.8123791086	42.8123791086	11.1575703596
11.5666870994	11.5666870994	41.7959183673	42.9677947329	42.9677947329	11.2720082697
11.6841167062	11.6841167062	41.7959183673	43.2056703836	43.2056703836	11.3864461799
11.801558056	11.801558056	41.7959183673	43.5007689541	43.5007689541	11.5008955339
11.9189876628	11.9189876628	41.7959183673	43.8357667102	43.8357667102	11.615333444
12.0364172697	12.0364172697	41.7959183673	44.1987401727	44.1987401727	11.7297713542
12.1538468765	12.1538468765	41.7959183673	44.5813725596	44.5813725596	11.8442092644
12.2712882263	12.2712882263	41.7959183673	44.977904683	44.977904683	11.9586586183
12.3887178331	12.3887178331	43.1020408163	44.2045089822	44.2045089822	12.2168249
12.5061474399	12.5061474399	43.1020408163	44.3789519478	44.3789519478	12.332625176
12.6235887897	12.6235887897	43.1020408163	44.6244935082	44.6244935082	12.4484370321
12.7410183965	12.7410183965	43.1020408163	44.9194300945	44.9194300945	12.5642373081
12.8584480033	12.8584480033	43.1020408163	45.2489308571	45.2489308571	12.6800375841
12.9758893531	12.9758893531	43.1020408163	45.602696065	45.602696065	12.7958494402
13.0933189599	13.0933189599	43.1020408163	45.9734622193	45.9734622193	12.9116497162
13.2107485668	13.2107485668	43.1020408163	46.3561949774	46.3561949774	13.0274499922
13.3281899166	13.3281899166	44.4489795918	45.398561478	45.398561478	13.3090618539
13.4456195234	13.4456195234	44.4489795918	45.534476142	45.534476142	13.4263229307
13.5630491302	13.5630491302	44.4489795918	45.7475183328	45.7475183328	13.5435840074
13.68049048	13.68049048	44.4489795918	46.014168475	46.014168475	13.6608568103
13.7979200868	13.7979200868	44.4489795918	46.3181451219	46.3181451219	13.778117887
13.9153496936	13.9153496936	44.4489795918	46.6483326792	46.6483326792	13.8953789638
14.0327910434	14.0327910434	44.4489795918	46.9969442052	46.9969442052	14.0126517666
14.1502206502	14.1502206502	44.4489795918	47.3584694321	47.3584694321	14.1299128434
14.2676502571	14.2676502571	44.4489795918	47.7290895813	47.7290895813	14.2471739201
14.3850916068	14.3850916068	45.7959183673	46.862984158	46.862984158	14.4440756447
14.5025212137	14.5025212137	45.7959183673	47.0125811302	47.0125811302	14.561986755
14.6199508205	14.6199508205	45.7959183673	47.2302340994	47.2302340994	14.6798978654
14.7373921703	14.7373921703	45.7959183673	47.4952731721	47.4952731721	14.7978207669
14.8548217771	14.8548217771	45.7959183673	47.793378132	47.793378132	14.9157318772
14.9722513839	14.9722513839	45.7959183673	48.1146572193	48.1146572193	15.0336429876
15.0896809907	15.0896809907	45.7959183673	48.4522224522	48.4522224522	15.1515540979
15.2071223405	15.2071223405	45.7959183673	48.8012776524	48.8012776524	15.2694769994
15.3245519473	15.3245519473	45.7959183673	49.1583555708	49.1583555708	15.3873881097
15.4419815542	15.4419815542	47.1836734694	48.081738286	48.081738286	15.5137393437
15.5594229039	15.5594229039	47.1836734694	48.1920874775	48.1920874775	15.6317264351
15.6768525108	15.6768525108	47.1836734694	48.3773301294	48.3773301294	15.749701729
15.7942821176	15.7942821176	47.1836734694	48.6146101181	48.6146101181	15.8676770228
15.9117117244	15.9117117244	47.1836734694	48.8882346404	48.8882346404	15.9856523167
16.0291530742	16.0291530742	47.1836734694	49.1873286327	49.1873286327	16.103639408
16.146582681	16.146582681	47.1836734694	49.5042379197	49.5042379197	16.2216147019
16.2640240308	16.2640240308	47.1836734694	49.833713952	49.833713952	16.3396017933
16.3814536376	16.3814536376	47.1836734694	50.1719871675	50.1719871675	16.4575770871
16.4988832444	16.4988832444	47.1836734694	50.516453599	50.516453599	16.575552381
16.6163128513	16.6163128513	48.5714285714	49.5143922213	49.5143922213	16.704770805
16.733754201	16.733754201	48.5714285714	49.6350698024	49.6350698024	16.8228373609
16.8511838079	16.8511838079	48.5714285714	49.8230331227	49.8230331227	16.9408921114
16.9686134147	16.9686134147	48.5714285714	50.0578175253	50.0578175253	17.0589468619
17.0860547645	17.0860547645	48.5714285714	50.3253324922	50.3253324922	17.1770134179
17.2034843713	17.2034843713	48.5714285714	50.6157134239	50.6157134239	17.2950681684
17.3209139781	17.3209139781	48.5714285714	50.9221897242	50.9221897242	17.4131229188
17.4383553279	17.4383553279	48.5714285714	51.2399862394	51.2399862394	17.5311894748
17.5557849347	17.5557849347	48.5714285714	51.5656948204	51.5656948204	17.6492442253
17.6732145415	17.6732145415	48.5714285714	51.8969925707	51.8969925707	17.7672989758
17.7906441484	17.7906441484	48.5714285714	52.2322219686	52.2322219686	17.8853537263
17.9080854981	17.9080854981	50.0	51.0566508978	51.0566508978	18.0876785202
18.025515105	18.025515105	50.0	51.1492713173	51.1492713173	18.2062857816
18.1429447118	18.1429447118	50.0	51.3132316881	51.3132316881	18.3248930429
18.2603860616	18.2603860616	50.0	51.5267933149	51.5267933149	18.443512165
18.3778156684	18.3778156684	50.0	51.7749463975	51.7749463975	18.5621194264
18.4952452752	18.4952452752	50.0	52.0473003764	52.0473003764	18.6807266877
18.612686625	18.612686625	50.0	52.3366806627	52.3366806627	18.7993458098
18.7301162318	18.7301162318	50.0	52.6379743293	52.6379743293	18.9179530711
18.8475458386	18.8475458386	50.0	52.9476345556	52.9476345556	19.0365603325
18.9649871884	18.9649871884	50.0	53.2632373248	53.2632373248	19.1551794546
19.0824167953	19.0824167953	50.0	53.5829482527	53.5829482527	19.2737867159
19.1998464021	19.1998464021	51.4285714286	52.4683747409	52.4683747409	19.3595906351
19.3172760089	19.3172760089	51.4285714286	52.5681728777	52.5681728777	19.4779972655
19.4347173587	19.4347173587	51.4285714286	52.7331540098	52.7331540098	19.5964157366
19.5521469655	19.5521469655	51.4285714286	52.9434303639	52.9434303639	19.714822367
19.6695765723	19.6695765723	51.4285714286	53.1853719826	53.1853719826	19.8332289974
19.7870179221	19.7870179221	51.4285714286	53.4495173397	53.4495173397	19.9516474684
19.9044475289	19.9044475289	51.4285714286	53.7291769092	53.7291769092	20.0700540988
20.0218771358	20.0218771358	51.4285714286	54.0197568461	54.0197568461	20.1884607292
20.1393184855	20.1393184855	51.4285714286	54.3180315917	54.3180315917	20.3068792003
20.2567480924	20.2567480924	51.4285714286	54.6216912151	54.6216912151	20.4252858306
20.3741776992	20.3741776992	51.4285714286	54.9291355734	54.9291355734	20.543692461
20.491619049	20.491619049	51.4285714286	55.2392713156	55.2392713156	20.6621109321
20.6090486558	20.6090486558	52.8979591837	53.9279871582	53.9279871582	20.7175294972
20.7264782626	20.7264782626	52.8979591837	53.9995306818	53.9995306818	20.8355772239
20.8439078694	20.8439078694	52.8979591837	54.140745386	54.140745386	20.9536249506
20.9613492192	20.9613492192	52.8979591837	54.3304366459	54.3304366459	21.071684482
21.078778826	21.078778826	52.8979591837	54.5538924431	54.5538924431	21.1897322087
21.1962084329	21.1962084329	52.8979591837	54.8010010441	54.8010010441	21.3077799354
21.3136497826	21.3136497826	52.8979591837	55.0647133974	55.0647133974	21.4258394669
21.4310793895	21.4310793895	52.8979591837	55.3400428162	55.3400428162	21.5438871936
21.5485089963	21.5485089963	52.8979591837	55.6235393257	55.6235393257	21.6619349203
21.6659503461	21.6659503461	52.8979591837	55.9128119234	55.9128119234	21.7799944518
21.7833799529	21.7833799529	52.8979591837	56.2060827486	56.2060827486	21.8980421785
21.9008095597	21.9008095597	52.8979591837	56.5022128076	56.5022128076	22.0160899051
22.0182391665	22.0182391665	54.3673469388	55.2792077363	55.2792077363	22.1602816447
22.1356805163	22.1356805163	54.3673469388	55.3622316681	55.3622316681	22.2784806237
22.2531101231	22.2531101231	54.3673469388	55.5078364938	55.5078364938	22.3966677839
22.37053973	22.37053973	54.3673469388	55.6969911906	55.6969911906	22.5148549442
22.4879810797	22.4879810797	54.3673469388	55.9166239875	55.9166239875	22.6330539231
22.6054106866	22.6054106866	54.3673469388	56.1575196404	56.1575196404	22.7512410834
22.7228402934	22.7228402934	54.3673469388	56.4133512105	56.4133512105	22.8694282436
22.8402816432	22.8402816432	54.3673469388	56.6796868398	56.6796868398	22.9876272226
22.95771125	22.95771125	54.3673469388	56.9533543452	56.9533543452	23.1058143828
23.0751408568	23.0751408568	54.3673469388	57.2322017583	57.2322017583	23.2240015431
23.1925822066	23.1925822066	54.3673469388	57.5147083277	57.5147083277	23.342200522
23.3100118134	23.3100118134	54.3673469388	57.799758612	57.799758612	23.4603876823
23.4274414202	23.4274414202	54.3673469388	58.0865915363	58.0865915363	23.5785748425
23.54488277	23.54488277	55.8775510204	56.7109412786	56.7109412786	23.9063923712
23.6623123768	23.6623123768	55.8775510204	56.774924848	56.774924848	24.0256249996
23.7797419837	23.7797419837	55.8775510204	56.9037274787	56.9037274787	24.1448576279
23.8971833335	23.8971833335	55.8775510204	57.0776342796	57.0776342796	24.2641021795
24.0146129403	24.0146129403	55.8775510204	57.2830159506	57.2830159506	24.3833348078
24.1320425471	24.1320425471	55.8775510204	57.5104000358	57.5104000358	24.5025674362
24.2494838969	24.2494838969	55.8775510204	57.7532690363	57.7532690363	24.6218119878
24.3669135037	24.3669135037	55.8775510204	58.0069210575	58.0069210575	24.7410446161
24.4843431105	24.4843431105	55.8775510204	58.268193379	58.268193379	24.8602772445
24.6017844603	24.6017844603	55.8775510204	58.5348244688	58.5348244688	24.9795217961
24.7192140671	24.7192140671	55.8775510204	58.8051872009	58.8051872009	25.0987544244
24.8366436739	24.8366436739	55.8775510204	59.0781895855	59.0781895855	25.2179870528
24.9540850237	24.9540850237	55.8775510204	59.3530841315	59.3530841315	25.3372316044
25.0715146306	25.0715146306	55.8775510204	59.629241726	59.629241726	25.4564642327
25.1889442374	25.1889442374	57.387755102	58.3061988417	58.3061988417	25.5088601525
25.3063855872	25.3063855872	57.387755102	58.3778046743	58.3778046743	25.6277930836
25.423815194	25.423815194	57.387755102	58.5086974229	58.5086974229	25.7467141225
25.5412448008	25.5412448008	57.387755102	58.6808750927	58.6808750927	25.8656351614
25.6586861506	25.6586861506	57.387755102	58.8819414147	58.8819414147	25.9845680925
25.7761157574	25.7761157574	57.387755102	59.1031616168	59.1031616168	26.1034891314
25.8935453642	25.8935453642	57.387755102	59.3385328142	59.3385328142	26.2224101703
26.010986714	26.010986714	57.387755102	59.5838704332	59.5838704332	26.3413431013
26.1284163208	26.1284163208	57.387755102	59.8361290572	59.8361290572	26.4602641403
26.2458459277	26.2458459277	57.387755102	60.0933034314	60.0933034314	26.5791851792
26.3632872774	26.3632872774	57.387755102	60.353941048	60.353941048	26.6981181102
26.4807168843	26.4807168843	57.387755102	60.6169571001	60.6169571001	26.8170391492
26.5981464911	26.5981464911	57.387755102	60.8816899788	60.8816899788	26.9359601881
26.7155878409	26.7155878409	57.387755102	61.1476304732	61.1476304732	27.0548931191
26.8330174477	26.8330174477	58.9387755102	59.6563422083	59.6563422083	27.3147088912
26.9504470545	26.9504470545	58.9387755102	59.7093247575	59.7093247575	27.4342465292
27.0678766613	27.0678766613	58.9387755102	59.8240443331	59.8240443331	27.5537841671
27.1853180111	27.1853180111	58.9387755102	59.9817802924	59.9817802924	27.6733337589
27.3027476179	27.3027476179	58.9387755102	60.1694919641	60.1694919641	27.7928713969
27.4201772248	27.4201772248	58.9387755102	60.3781873959	60.3781873959	27.9124090348
27.5376185745	27.5376185745	58.9387755102	60.6016407444	60.6016407444	28.0319586266
27.6550481814	27.6550481814	58.9387755102	60.8353680399	60.8353680399	28.1514962646
27.7724777882	27.7724777882	58.9387755102	61.0763495689	61.0763495689	28.2710339025
27.889919138	27.889919138	58.9387755102	61.3224288508	61.3224288508	28.3905834943
28.0073487448	28.0073487448	58.9387755102	61.5720720174	61.5720720174	28.5101211323
28.1247783516	28.1247783516	58.9387755102	61.8241991811	61.8241991811	28.6296587702
28.2422197014	28.2422197014	58.9387755102	62.078145601	62.078145601	28.749208362
28.3596493082	28.3596493082	58.9387755102	62.3332866163	62.3332866163	28.868746
28.477078915	28.477078915	58.9387755102	62.5892917289	62.5892917289	28.988283638
28.5945085219	28.5945085219	60.4897959184	61.1807749825	61.1807749825	29.1149350716
28.7119498716	28.7119498716	60.4897959184	61.2450118593	61.2450118593	29.2345138806
28.8293794785	28.8293794785	60.4897959184	61.3647219618	61.3647219618	29.354080733
28.9468090853	28.9468090853	60.4897959184	61.5230853052	61.5230853052	29.4736475853
29.0642504351	29.0642504351	60.4897959184	61.7084848805	61.7084848805	29.5932263943
29.1816800419	29.1816800419	60.4897959184	61.9127498803	61.9127498803	29.7127932467
29.2991096487	29.2991096487	60.4897959184	62.1302834569	62.1302834569	29.832360099
29.4165392555	29.4165392555	60.4897959184	62.3570941564	62.3570941564	29.9519269513
29.5339806053	29.5339806053	60.4897959184	62.5904499577	62.5904499577	30.0715057604
29.6514102121	29.6514102121	60.4897959184	62.8283542074	62.8283542074	30.1910726127
29.768839819	29.768839819	60.4897959184	63.0694704431	63.0694704431	30.310639465
29.8862811688	29.8862811688	60.4897959184	63.3128836187	63.3128836187	30.4302182741
30.0037107756	30.0037107756	60.4897959184	63.5578588061	63.5578588061	30.5497851264
30.1211403824	30.1211403824	60.4897959184	63.8039315574	63.8039315574	30.6693519787
30.2385817322	30.2385817322	60.4897959184	64.050836939	64.050836939	30.7889307878
30.356011339	30.356011339	60.4897959184	64.2982468359	64.2982468359	30.9084976401
30.4734409458	30.4734409458	60.4897959184	64.5460639307	64.5460639307	31.0280644924
30.5908822956	30.5908822956	62.0816326531	62.9031747868	62.9031747868	31.0734402625
30.7083119024	30.7083119024	62.0816326531	62.9451071699	62.9451071699	31.1927222707
30.8257415093	30.8257415093	62.0816326531	63.0463483271	63.0463483271	31.3120042789
30.943182859	30.943182859	62.0816326531	63.1889163329	63.1889163329	31.4312982153
31.0606124659	31.0606124659	62.0816326531	63.3603003687	63.3603003687	31.5505802235
31.1780420727	31.1780420727	62.0816326531	63.5518597907	63.5518597907	31.6698622317
31.2954834225	31.2954834225	62.0816326531	63.7575652602	63.7575652602	31.7891561681
31.4129130293	31.4129130293	62.0816326531	63.9731713885	63.9731713885	31.9084381763
31.5303426361	31.5303426361	62.0816326531	64.1957238427	64.1957238427	32.0277201844
31.6477722429	31.6477722429	62.0816326531	64.4231504748	64.4231504748	32.1470021926
31.7652135927	31.7652135927	62.0816326531	64.654026388	64.654026388	32.266296129
31.8826431995	31.8826431995	62.0816326531	64.8872855198	64.8872855198	32.3855781372
32.0000728064	32.0000728064	62.0816326531	65.1222462686	65.1222462686	32.5048601454
32.1175141561	32.1175141561	62.0816326531	65.3584044299	65.3584044299	32.6241540818
32.234943763	32.234943763	62.0816326531	65.5953802476	65.5953802476	32.74343609
32.3523733698	32.3523733698	62.0816326531	65.8329394571	65.8329394571	32.8627180982
32.4698147196	32.4698147196	63.6734693878	64.2990206942	64.2990206942	33.037802158
32.5872443264	32.5872443264	63.6734693878	64.3543909854	64.3543909854	33.1572859356
32.7046739332	32.7046739332	63.6734693878	64.4624118459	64.4624118459	33.2767697131
32.822115283	32.822115283	63.6734693878	64.607146473	64.607146473	33.3962654389
32.9395448898	32.9395448898	63.6734693878	64.7774889332	64.7774889332	33.5157492165
33.0569744966	33.0569744966	63.6734693878	64.9657833234	64.9657833234	33.635232994
33.1744158464	33.1744158464	63.6734693878	65.1666589391	65.1666589391	33.7547287198
33.2918454532	33.2918454532	63.6734693878	65.3763261835	65.3763261835	33.8742124974
33.4092750601	33.4092750601	63.6734693878	65.5921792359	65.5921792359	33.9936962749
33.5267046669	33.5267046669	63.6734693878	65.8123799462	65.8123799462	34.1131800524
33.6441460167	33.6441460167	63.6734693878	66.0356392869	66.0356392869	34.2326757783
33.7615756235	33.7615756235	63.6734693878	66.2610253625	66.2610253625	34.3521595558
33.8790052303	33.8790052303	63.6734693878	66.4879089659	66.4879089659	34.4716433333
33.9964465801	33.9964465801	63.6734693878	66.7158673458	66.7158673458	34.5911390592
34.1138761869	34.1138761869	63.6734693878	66.9445413581	66.9445413581	34.7106228367
34.2313057937	34.2313057937	63.6734693878	67.1737450243	67.1737450243	34.8301066142
34.3487354006	34.3487354006	63.6734693878	67.4033130074	67.4033130074	34.9495903917
34.4661767503	34.4661767503	63.6734693878	67.6331474663	67.6331474663	35.0690861176
34.5836063572	34.5836063572	63.6734693878	67.863157936	67.863157936	35.1885698951
34.701035964	34.701035964	65.306122449	66.1123909528	66.1123909528	35.3285855546
34.8184773138	34.8184773138	65.306122449	66.1507738727	66.1507738727	35.4481507681
34.9359069206	34.9359069206	65.306122449	66.244306149	66.244306149	35.5677040263
35.0533365274	35.0533365274	65.306122449	66.3762689658	66.3762689658	35.6872572845
35.1707778772	35.1707778772	65.306122449	66.5350945982	66.5350945982	35.806822498
35.288207484	35.288207484	65.306122449	66.7126802293	66.7126802293	35.9263757561
35.4056370908	35.4056370908	65.306122449	66.9034170969	66.9034170969	36.0459290143
35.5230784406	35.5230784406	65.306122449	67.1033893162	67.1033893162	36.1654942278
35.6405080475	35.6405080475	65.306122449	67.3098209191	67.3098209191	36.285047486
35.7579376543	35.7579376543	65.306122449	67.5207841765	67.5207841765	36.4046007441
35.8753672611	35.8753672611	65.306122449	67.7349235872	67.7349235872	36.5241540023
35.9928086109	35.9928086109	65.306122449	67.9513268676	67.9513268676	36.6437192158
36.1102382177	36.1102382177	65.306122449	68.169290972	68.169290972	36.763272474
36.2276678245	36.2276678245	65.306122449	68.3883378755	68.3883378755	36.8828257321
36.3451091743	36.3451091743	65.306122449	68.6081960843	68.6081960843	37.0023909456
36.4625387811	36.4625387811	65.306122449	68.8285695792	68.8285695792	37.1219442038
36.5799683879	36.5799683879	65.306122449	69.0493327159	69.0493327159	37.2414974619
36.6974097377	36.6974097377	65.306122449	69.2703732708	69.2703732708	37.3610626754
36.8148393446	36.8148393446	66.9387755102	67.6061343438	67.6061343438	37.4692378272
36.9322689514	36.9322689514	66.9387755102	67.6556768125	67.6556768125	37.5887547922
37.0497103012	37.0497103012	66.9387755102	67.754665968	67.754665968	37.7082837089
37.167139908	37.167139908	66.9387755102	67.8880941227	67.8880941227	37.8278006739
37.2845695148	37.2845695148	66.9387755102	68.0455920857	68.0455920857	37.9473176389
37.4020108646	37.4020108646	66.9387755102	68.2199542624	68.2199542624	38.0668465556
37.5194404714	37.5194404714	66.9387755102	68.4061129762	68.4061129762	38.1863635206
37.6368700782	37.6368700782	66.9387755102	68.6005316713	68.6005316713	38.3058804857
37.754311428	37.754311428	66.9387755102	68.8007931527	68.8007931527	38.4254094024
37.8717410348	37.8717410348	66.9387755102	69.0050868122	69.0050868122	38.5449263674
37.9891706417	37.9891706417	66.9387755102	69.2122548171	69.2122548171	38.6644433324
38.1066119914	38.1066119914	66.9387755102	69.4214380989	69.4214380989	38.7839722491
38.2240415983	38.2240415983	66.9387755102	69.6320160183	69.6320160183	38.9034892141
38.3414712051	38.3414712051	66.9387755102	69.8435895993	69.8435895993	39.0230061791
38.4589008119	38.4589008119	66.9387755102	70.0558382931	70.0558382931	39.1425231442
38.5763421617	38.5763421617	66.9387755102	70.2686093384	70.2686093384	39.2620520609
38.6937717685	38.6937717685	66.9387755102	70.4816987336	70.4816987336	39.3815690259
38.8112013753	38.8112013753	66.9387755102	70.6950251513	70.6950251513	39.5010859909
38.9286427251	38.9286427251	66.9387755102	70.9085514969	70.9085514969	39.6206149076
39.0460723319	39.0460723319	66.9387755102	71.1221605675	71.1221605675	39.7401318726
39.1635019388	39.1635019388	66.9387755102	71.3358594528	71.3358594528	39.8596488376
39.2809432885	39.2809432885	68.612244898	69.3386666788	69.3386666788	39.3667799122
39.3983728954	39.3983728954	68.612244898	69.3647998961	69.3647998961	39.4844661259
39.5158025022	39.5158025022	68.612244898	69.444927695	69.444927695	39.6021523396
39.633232109	39.633232109	68.612244898	69.5626661357	69.5626661357	39.7198385533
39.7506734588	39.7506734588	68.612244898	69.7067142874	69.7067142874	39.8375365357
39.8681030656	39.8681030656	68.612244898	69.8691156959	69.8691156959	39.9552227494
39.9855326724	39.9855326724	68.612244898	70.0443811783	70.0443811783	40.0729089631
40.1029740222	40.1029740222	68.612244898	70.2286985399	70.2286985399	40.1906069455
40.220403629	40.220403629	68.612244898	70.4193107674	70.4193107674	40.3082931592
40.3378332359	40.3378332359	68.612244898	70.6143704	70.6143704	40.4259793729
40.4552745856	40.4552745856	68.612244898	70.8125507446	70.8125507446	40.5436773552
40.5727041925	40.5727041925	68.612244898	71.0129167048	71.0129167048	40.661363569
40.6901337993	40.6901337993	68.612244898	71.2147901978	71.2147901978	40.7790497827
40.8075751491	40.8075751491	68.612244898	71.4177789643	71.4177789643	40.896747765
40.9250047559	40.9250047559	68.612244898	71.6214980381	71.6214980381	41.0144339787
41.0424343627	41.0424343627	68.612244898	71.8257530359	71.8257530359	41.1321201925
41.1598639695	41.1598639695	68.612244898	72.0303709586	72.0303709586	41.2498064062
41.2773053193	41.2773053193	68.612244898	72.235271585	72.235271585	41.3675043885
41.3947349261	41.3947349261	68.612244898	72.4403416488	72.4403416488	41.4851906022
41.512164533	41.512164533	68.612244898	72.6455286972	72.6455286972	41.602876816
41.6296058828	41.6296058828	70.2857142857	70.8781603147	70.8781603147	42.0729665148
41.7470354896	41.7470354896	70.2857142857	70.9266451171	70.9266451171	42.191646762
41.8644650964	41.8644650964	70.2857142857	71.0202251327	71.0202251327	42.3103270092
41.9819064462	41.9819064462	70.2857142857	71.1452893686	71.1452893686	42.4290191244
42.099336053	42.099336053	70.2857142857	71.2923246412	71.2923246412	42.5476993715
42.2167656598	42.2167656598	70.2857142857	71.4547364425	71.4547364425	42.6663796187
42.3342070096	42.3342070096	70.2857142857	71.6279591898	71.6279591898	42.7850717339
42.4516366164	42.4516366164	70.2857142857	71.8087259694	71.8087259694	42.9037519811
42.5690662233	42.5690662233	70.2857142857	71.9947783458	71.9947783458	43.0224322282
42.686507573	42.686507573	70.2857142857	72.1845839421	72.1845839421	43.1411243434
42.8039371799	42.8039371799	70.2857142857	72.3769675424	72.3769675424	43.2598045906
42.9213667867	42.9213667867	70.2857142857	72.5711769244	72.5711769244	43.3784848378
43.0387963935	43.0387963935	70.2857142857	72.7666776857	72.7666776857	43.4971650849
43.1562377433	43.1562377433	70.2857142857	72.9630945108	72.9630945108	43.6158572001
43.2736673501	43.2736673501	70.2857142857	73.1601335399	73.1601335399	43.7345374473
43.3910969569	43.3910969569	70.2857142857	73.3576014146	73.3576014146	43.8532176945
43.5085383067	43.5085383067	70.2857142857	73.5554046757	73.5554046757	43.9719098097
43.6259679135	43.6259679135	70.2857142857	73.7534183483	73.7534183483	44.0905900568
43.7433975204	43.7433975204	70.2857142857	73.9515760803	73.9515760803	44.209270304
43.8608388701	43.8608388701	70.2857142857	74.1498694611	74.1498694611	44.3279624192
43.978268477	43.978268477	70.2857142857	74.3482006905	74.3482006905	44.4466426664
44.0956980838	44.0956980838	70.2857142857	74.5466048918	74.5466048918	44.5653229135
44.2131394336	44.2131394336	72.0	72.5589233051	72.5589233051	44.8952239362
44.3305690404	44.3305690404	72.0	72.5962891063	72.5962891063	45.0144651519
44.4479986472	44.4479986472	72.0	72.6799666735	72.6799666735	45.1337063676
44.565439997	44.565439997	72.0	72.7959483691	72.7959483691	45.2529595074
44.6828696038	44.6828696038	72.0	72.93449101	72.93449101	45.372200723
44.8002992106	44.8002992106	72.0	73.0888186518	73.0888186518	45.4914419387
44.9177288175	44.9177288175	72.0	73.2542101651	73.2542101651	45.6106831544
45.0351701672	45.0351701672	72.0	73.4273746236	73.4273746236	45.7299362942
45.1525997741	45.1525997741	72.0	73.6059422623	73.6059422623	45.8491775099
45.2700293809	45.2700293809	72.0	73.788331114	73.788331114	45.9684187255
45.3874707307	45.3874707307	72.0	73.9734126042	73.9734126042	46.0876718653
45.5049003375	45.5049003375	72.0	74.1603591776	74.1603591776	46.206913081
45.6223299443	45.6223299443	72.0	74.3486065422	74.3486065422	46.3261542967
45.7397712941	45.7397712941	72.0	74.5377985948	74.5377985948	46.4454074365
45.8572009009	45.8572009009	72.0	74.7276324494	74.7276324494	46.5646486522
45.9746305077	45.9746305077	72.0	74.9179029463	74.9179029463	46.6838898679
46.0920718575	46.0920718575	72.0	75.1085319809	75.1085319809	46.8031430077
46.2095014643	46.2095014643	72.0	75.2993542185	75.2993542185	46.9223842233
46.3269310712	46.3269310712	72.0	75.490332652	75.490332652	47.041625439
46.444372421	46.444372421	72.0	75.6814441749	75.6814441749	47.1608785788
46.5618020278	46.5618020278	72.0	75.8726078378	75.8726078378	47.2801197945
46.6792316346	46.6792316346	72.0	76.0638287694	76.0638287694	47.3993610102
46.7966729844	46.7966729844	72.0	76.255111952	76.255111952	47.51861415
46.9141025912	46.9141025912	73.7142857143	74.3099547974	74.3099547974	47.5072867767
47.031532198	47.031532198	73.7142857143	74.3553450917	74.3553450917	47.6262011691
47.1489735478	47.1489735478	73.7142857143	74.4426558804	74.4426558804	47.745127453
47.2664031546	47.2664031546	73.7142857143	74.5592068326	74.5592068326	47.8640418455
47.3838327615	47.3838327615	73.7142857143	74.696195516	74.696195516	47.982956238
47.5012741112	47.5012741112	73.7142857143	74.8474956499	74.8474956499	48.1018825219
47.6187037181	47.6187037181	73.7142857143	75.0088232944	75.0088232944	48.2207969143
47.7361333249	47.7361333249	73.7142857143	75.1771665921	75.1771665921	48.3397113068
47.8535629317	47.8535629317	73.7142857143	75.3504230075	75.3504230075	48.4586256992
47.9710042815	47.9710042815	73.7142857143	75.5271629526	75.5271629526	48.5775519831
48.0884338883	48.0884338883	73.7142857143	75.7063093182	75.7063093182	48.6964663756
48.2058634951	48.2058634951	73.7142857143	75.8871540067	75.8871540067	48.815380768
48.3233048449	48.3233048449	73.7142857143	76.0692072813	76.0692072813	48.9343070519
48.4407344517	48.4407344517	73.7142857143	76.2520742437	76.2520742437	49.0532214444
48.5581640586	48.5581640586	73.7142857143	76.4355392086	76.4355392086	49.1721358369
48.6756054083	48.6756054083	73.7142857143	76.6194267251	76.6194267251	49.2910621208
48.7930350152	48.7930350152	73.7142857143	76.8035749967	76.8035749967	49.4099765132
48.910464622	48.910464622	73.7142857143	76.9879476205	76.9879476205	49.5288909057
49.0279059718	49.0279059718	73.7142857143	77.17246486	77.17246486	49.6478171896
49.1453355786	49.1453355786	73.7142857143	77.357062069	77.357062069	49.766731582
49.2627651854	49.2627651854	73.7142857143	77.5417441143	77.5417441143	49.8856459745
49.3802065352	49.3802065352	73.7142857143	77.7264869932	77.7264869932	50.0045722584
49.497636142	49.497636142	73.7142857143	77.9112396439	77.9112396439	50.1234866508
49.6150657488	49.6150657488	73.7142857143	78.0960207552	78.0960207552	50.2424010433
49.7325070986	49.7325070986	75.4693877551	75.9835986602	75.9835986602	50.5551818545
49.8499367054	49.8499367054	75.4693877551	76.0242276588	76.0242276588	50.674553981
49.9673663123	49.9673663123	75.4693877551	76.1062445493	76.1062445493	50.7939261075
50.0847959191	50.0847959191	75.4693877551	76.217133961	76.217133961	50.9132982339
50.2022372689	50.2022372689	75.4693877551	76.3482361883	76.3482361883	51.0326822977
50.3196668757	50.3196668757	75.4693877551	76.4934512479	76.4934512479	51.1520544241
50.4370964825	50.4370964825	75.4693877551	76.6485646681	76.6485646681	51.2714265506
50.5545378323	50.5545378323	75.4693877551	76.810631004	76.810631004	51.3908106143
50.6719674391	50.6719674391	75.4693877551	76.9775398116	76.9775398116	51.5101827408
50.7893970459	50.7893970459	75.4693877551	77.1478663589	77.1478663589	51.6295548673
50.9068383957	50.9068383957	75.4693877551	77.3205884656	77.3205884656	51.748938931
51.0242680025	51.0242680025	75.4693877551	77.4949812161	77.4949812161	51.8683110575
51.1416976094	51.1416976094	75.4693877551	77.6705335235	77.6705335235	51.987683184
51.2591389592	51.2591389592	75.4693877551	77.8469517652	77.8469517652	52.1070672477
51.376568566	51.376568566	75.4693877551	78.0239138549	78.0239138549	52.2264393742
51.4939981728	51.4939981728	75.4693877551	78.201288073	78.201288073	52.3458115007
51.6114395226	51.6114395226	75.4693877551	78.3789692865	78.3789692865	52.4651955644
51.7288691294	51.7288691294	75.4693877551	78.5568257528	78.5568257528	52.5845676909
51.8462987362	51.8462987362	75.4693877551	78.7348204707	78.7348204707	52.7039398173
51.963740086	51.963740086	75.4693877551	78.9129440784	78.9129440784	52.8233238811
52.0811696928	52.0811696928	75.4693877551	79.091105254	79.091105254	52.9426960075
52.1985992996	52.1985992996	75.4693877551	79.2693222113	79.2693222113	53.062068134
52.3160406494	52.3160406494	75.4693877551	79.4475848287	79.4475848287	53.1814521977
52.4334702563	52.4334702563	75.4693877551	79.625857631	79.625857631	53.3008243242
52.5508998631	52.5508998631	75.4693877551	79.8041586418	79.8041586418	53.4201964507
52.6683412129	52.6683412129	77.2244897959	77.7599895976	77.7599895976	53.4729401301
52.7857708197	52.7857708197	77.2244897959	77.8103187193	77.8103187193	53.5921636749
52.9032004265	52.9032004265	77.2244897959	77.8973233823	77.8973233823	53.7113872196
53.0206300333	53.0206300333	77.2244897959	78.009951882	78.009951882	53.8306107643
53.1380713831	53.1380713831	77.2244897959	78.1405144347	78.1405144347	53.9498462314
53.2555009899	53.2555009899	77.2244897959	78.2835919828	78.2835919828	54.0690697762
53.3729305968	53.3729305968	77.2244897959	78.4354533564	78.4354533564	54.1882933209
53.4903719465	53.4903719465	77.2244897959	78.5934889801	78.5934889801	54.307528788
53.6078015534	53.6078015534	77.2244897959	78.7558235322	78.7558235322	54.4267523328
53.7252311602	53.7252311602	77.2244897959	78.9211790616	78.9211790616	54.5459758775
53.84267251	53.84267251	77.2244897959	79.08867722	79.08867722	54.6652113446
53.9601021168	53.9601021168	77.2244897959	79.2576406033	79.2576406033	54.7844348893
54.0775317236	54.0775317236	77.2244897959	79.4276574948	79.4276574948	54.9036584341
54.1949730734	54.1949730734	77.2244897959	79.5984224169	79.5984224169	55.0228939012
54.3124026802	54.3124026802	77.2244897959	79.7696717116	79.7696717116	55.1421174459
54.429832287	54.429832287	77.2244897959	79.9412880075	79.9412880075	55.2613409907
54.5472736368	54.5472736368	77.2244897959	80.1131804014	80.1131804014	55.3805764578
54.6647032436	54.6647032436	77.2244897959	80.2852330039	80.2852330039	55.4998000025
54.7821328505	54.7821328505	77.2244897959	80.4573948356	80.4573948356	55.6190235472
54.8995742002	54.8995742002	77.2244897959	80.6296838542	80.6296838542	55.7382590143
55.0170038071	55.0170038071	77.2244897959	80.801996601	80.801996601	55.8574825591
55.1344334139	55.1344334139	77.2244897959	80.9743645552	80.9743645552	55.9767061038
55.2518630207	55.2518630207	77.2244897959	81.1467600831	81.1467600831	56.0959296486
55.3693043705	55.3693043705	77.2244897959	81.319186585	81.319186585	56.2151651157
55.4867339773	55.4867339773	77.2244897959	81.4916237113	81.4916237113	56.3343886604
55.6041635841	55.6041635841	77.2244897959	81.6640607188	81.6640607188	56.4536122052
55.7216049339	55.7216049339	79.0204081633	79.4416773954	79.4416773954	56.8329172667
55.8390345407	55.8390345407	79.0204081633	79.4889518694	79.4889518694	56.9526888909
55.9564641476	55.9564641476	79.0204081633	79.5720638693	79.5720638693	57.0724605152
56.0739054973	56.0739054973	79.0204081633	79.680218394	79.680218394	57.1922441166
56.1913351042	56.1913351042	79.0204081633	79.8058551659	79.8058551659	57.3120157409
56.308764711	56.308764711	79.0204081633	79.943728885	79.943728885	57.4317873651
56.4262060608	56.4262060608	79.0204081633	80.0902090315	80.0902090315	57.5515709665
56.5436356676	56.5436356676	79.0204081633	80.2426823747	80.2426823747	57.6713425908
56.6610652744	56.6610652744	79.0204081633	80.3993616851	80.3993616851	57.7911142151
56.7784948812	56.7784948812	79.0204081633	80.5590086017	80.5590086017	57.9108858393
56.895936231	56.895936231	79.0204081633	80.7207423941	80.7207423941	58.0306694407
57.0133658378	57.0133658378	79.0204081633	80.8839086484	80.8839086484	58.150441065
57.1307954447	57.1307954447	79.0204081633	81.0480871668	81.0480871668	58.2702126893
57.2482367945	57.2482367945	79.0204081633	81.2130031135	81.2130031135	58.3899962907
57.3656664013	57.3656664013	79.0204081633	81.3784106733	81.3784106733	58.5097679149
57.4830960081	57.4830960081	79.0204081633	81.5441666175	81.5441666175	58.6295395392
57.6005373579	57.6005373579	79.0204081633	81.7101808561	81.7101808561	58.7493231406
57.7179669647	57.7179669647	79.0204081633	81.8763533653	81.8763533653	58.8690947649
57.8353965715	57.8353965715	79.0204081633	82.0426472136	82.0426472136	58.9888663891
57.9528379213	57.9528379213	79.0204081633	82.2090387227	82.2090387227	59.1086499905
58.0702675281	58.0702675281	79.0204081633	82.3754813525	82.3754813525	59.2284216148
58.187697135	58.187697135	79.0204081633	82.5419509274	82.5419509274	59.3481932391
58.3051267418	58.3051267418	79.0204081633	82.7084613911	82.7084613911	59.4679648633
58.4225680916	58.4225680916	79.0204081633	82.8750158458	82.8750158458	59.5877484647
58.5399976984	58.5399976984	79.0204081633	83.0415534762	83.0415534762	59.707520089
58.6574273052	58.6574273052	79.0204081633	83.2081186616	83.2081186616	59.8272917133
58.774868655	58.774868655	79.0204081633	83.3746865609	83.3746865609	59.9470753147
58.8922982618	58.8922982618	80.8163265306	81.2553082074	81.2553082074	60.0874872924
59.0097278686	59.0097278686	80.8163265306	81.3137772646	81.3137772646	60.2073000729
59.1271692184	59.1271692184	80.8163265306	81.4031477638	81.4031477638	60.3271248347
59.2445988252	59.2445988252	80.8163265306	81.5140684069	81.5140684069	60.4469376153
59.3620284321	59.3620284321	80.8163265306	81.6400767835	81.6400767835	60.5667503958
59.4794697818	59.4794697818	80.8163265306	81.776671374	81.776671374	60.6865751577
59.5968993887	59.5968993887	80.8163265306	81.9206503397	81.9206503397	60.8063879382
59.7143407384	59.7143407384	80.8163265306	82.0698289098	82.0698289098	60.9262127
59.8317703453	59.8317703453	80.8163265306	82.2226353431	82.2226353431	61.0460254806
59.9491999521	59.9491999521	80.8163265306	82.3779885939	82.3779885939	61.1658382611
60.0666295589	60.0666295589	80.8163265306	82.5351169543	82.5351169543	61.2856510417
60.1840709087	60.1840709087	80.8163265306	82.6935261911	82.6935261911	61.4054758035
60.3015005155	60.3015005155	80.8163265306	82.8528035868	82.8528035868	61.5252885841
60.4189301223	60.4189301223	80.8163265306	83.0126891117	83.0126891117	61.6451013646
60.5363714721	60.5363714721	80.8163265306	83.1730279779	83.1730279779	61.7649261264
60.6538010789	60.6538010789	80.8163265306	83.3336560118	83.3336560118	61.884738907
60.7712306858	60.7712306858	80.8163265306	83.494483361	83.494483361	62.0045516875
60.8886720355	60.8886720355	80.8163265306	83.6554868329	83.6554868329	62.1243764494
61.0061016424	61.0061016424	80.8163265306	83.816581002	83.816581002	62.2441892299
61.1235312492	61.1235312492	80.8163265306	83.9777419789	83.9777419789	62.3640020105
61.240972599	61.240972599	80.8163265306	84.1389727122	84.1389727122	62.4838267723
61.3584022058	61.3584022058	80.8163265306	84.3002276456	84.3002276456	62.6036395528
61.4758318126	61.4758318126	80.8163265306	84.4615095203	84.4615095203	62.7234523334
61.5932731624	61.5932731624	80.8163265306	84.6228209731	84.6228209731	62.8432770952
61.7107027692	61.7107027692	80.8163265306	84.7841161362	84.7841161362	62.9630898758
61.828132376	61.828132376	80.8163265306	84.9454385526	84.9454385526	63.0829026563
61.9455619829	61.9455619829	80.8163265306	85.106760917	85.106760917	63.2027154369
62.0630033327	62.0630033327	80.8163265306	85.268099363	85.268099363	63.3225401987
62.1804329395	62.1804329395	80.8163265306	85.4294354061	85.4294354061	63.4423529792
62.2978625463	62.2978625463	82.6530612245	83.0926600119	83.0926600119	63.8190751659
62.4153038961	62.4153038961	82.6530612245	83.1486714907	83.1486714907	63.9393842427
62.5327335029	62.5327335029	82.6530612245	83.2346784575	83.2346784575	64.0596812898
62.6501631097	62.6501631097	82.6530612245	83.341664701	83.341664701	64.1799783369
62.7676044595	62.7676044595	82.6530612245	83.4633425773	83.4633425773	64.3002874137
62.8850340663	62.8850340663	82.6530612245	83.5952772511	83.5952772511	64.4205844608
63.0024636732	63.0024636732	82.6530612245	83.7344010298	83.7344010298	64.5408815079
63.1199050229	63.1199050229	82.6530612245	83.8785884948	83.8785884948	64.6611905847
63.2373346298	63.2373346298	82.6530612245	84.026298597	84.026298597	64.7814876318
63.3547642366	63.3547642366	82.6530612245	84.1764746724	84.1764746724	64.9017846789
63.4722055864	63.4722055864	82.6530612245	84.3284083901	84.3284083901	65.0220937557
63.5896351932	63.5896351932	82.6530612245	84.4815506171	84.4815506171	65.1423908028
63.7070648	63.7070648	82.6530612245	84.6355406594	84.6355406594	65.2626878499
63.8245061498	63.8245061498	82.6530612245	84.7901606435	84.7901606435	65.3829969267
63.9419357566	63.9419357566	82.6530612245	84.9451707123	84.9451707123	65.5032939737
64.0593653634	64.0593653634	82.6530612245	85.1004692193	85.1004692193	65.6235910208
64.1768067132	64.1768067132	82.6530612245	85.2560068565	85.2560068565	65.7439000976
64.29423632	64.29423632	82.6530612245	85.4116603882	85.4116603882	65.8641971447
64.4116659269	64.4116659269	82.6530612245	85.5674194445	85.5674194445	65.9844941918
64.5291072766	64.5291072766	82.6530612245	85.7232600894	85.7232600894	66.1048032686
64.6465368835	64.6465368835	82.6530612245	85.8791514874	85.8791514874	66.2251003157
64.7639664903	64.7639664903	82.6530612245	86.0350559176	86.0350559176	66.3453973628
64.8814078401	64.8814078401	82.6530612245	86.1910159439	86.1910159439	66.4657064396
64.9988374469	64.9988374469	82.6530612245	86.3469736458	86.3469736458	66.5860034867
65.1162670537	65.1162670537	82.6530612245	86.5029446961	86.5029446961	66.7063005338
65.2337084035	65.2337084035	82.6530612245	86.6589312487	86.6589312487	66.8266096106
65.3511380103	65.3511380103	82.6530612245	86.8149156472	86.8149156472	66.9469066577
65.4685676171	65.4685676171	82.6530612245	86.9709135644	86.9709135644	67.0672037048
65.5860089669	65.5860089669	82.6530612245	87.1269134897	87.1269134897	67.1875127816
65.7034385737	65.7034385737	84.4897959184	84.8365339973	84.8365339973	67.1771689061
65.8208681806	65.8208681806	84.4897959184	84.9012140053	84.9012140053	67.297232463
65.9383095304	65.9383095304	84.4897959184	84.9918196394	84.9918196394	67.4173080262
66.0557391372	66.0557391372	84.4897959184	85.1005584581	85.1005584581	67.537371583
66.173168744	66.173168744	84.4897959184	85.2219718304	85.2219718304	67.6574351399
66.2906100938	66.2906100938	84.4897959184	85.3522832509	85.3522832509	67.7775107031
66.4080397006	66.4080397006	84.4897959184	85.4888088695	85.4888088695	67.8975742599
66.5254693074	66.5254693074	84.4897959184	85.6296880751	85.6296880751	68.0176378168
66.6429106572	66.6429106572	84.4897959184	85.7736467701	85.7736467701	68.13771338
66.760340264	66.760340264	84.4897959184	85.9197346149	85.9197346149	68.2577769368
66.8777698709	66.8777698709	84.4897959184	86.0673140526	86.0673140526	68.3778404936
66.9952112206	66.9952112206	84.4897959184	86.2159647854	86.2159647854	68.4979160568
67.1126408275	67.1126408275	84.4897959184	86.365348792	86.365348792	68.6179796137
67.2300704343	67.2300704343	84.4897959184	86.515236666	86.515236666	68.7380431705
67.3475000411	67.3475000411	84.4897959184	86.6655000728	86.6655000728	68.8581067274
67.4649413909	67.4649413909	84.4897959184	86.8160248984	86.8160248984	68.9781822906
67.5823709977	67.5823709977	84.4897959184	86.9667165032	86.9667165032	69.0982458474
67.6998006045	67.6998006045	84.4897959184	87.1175382945	87.1175382945	69.2183094043
67.8172419543	67.8172419543	84.4897959184	87.2684533171	87.2684533171	69.3383849675
67.9346715611	67.9346715611	84.4897959184	87.4194185488	87.4194185488	69.4584485243
68.052101168	68.052101168	84.4897959184	87.5704229768	87.5704229768	69.5785120812
68.1695425177	68.1695425177	84.4897959184	87.7214819176	87.7214819176	69.6985876444
68.2869721246	68.2869721246	84.4897959184	87.8725387975	87.8725387975	69.8186512012
68.4044017314	68.4044017314	84.4897959184	88.023608796	88.023608796	69.938714758
68.5218430812	68.5218430812	84.4897959184	88.1747204166	88.1747204166	70.0587903212
68.639272688	68.639272688	84.4897959184	88.3258035337	88.3258035337	70.1788538781
68.7567022948	68.7567022948	84.4897959184	88.4768999292	88.4768999292	70.2989174349
68.8741319016	68.8741319016	84.4897959184	88.6280096716	88.6280096716	70.4189809918
68.9915732514	68.9915732514	84.4897959184	88.7791211096	88.7791211096	70.539056555
69.1090028582	69.1090028582	84.4897959184	88.9302308292	88.9302308292	70.6591201118
69.2264324651	69.2264324651	84.4897959184	89.0813405487	89.0813405487	70.7791836687
69.3438738148	69.3438738148	84.4897959184	89.2324653793	89.2324653793	70.8992592319
69.4613034217	69.4613034217	86.3673469388	86.6779078997	86.6779078997	70.907677694
69.5787330285	69.5787330285	86.3673469388	86.7413409724	86.7413409724	71.0275525064
69.6961743783	69.6961743783	86.3673469388	86.8295706642	86.8295706642	71.1474393062
69.8136039851	69.8136039851	86.3673469388	86.9351310115	86.9351310115	71.2673141185
69.9310335919	69.9310335919	86.3673469388	87.0528072421	87.0528072421	71.3871889309
70.0484749417	70.0484749417	86.3673469388	87.1790075165	87.1790075165	71.5070757307
70.1659045485	70.1659045485	86.3673469388	87.3111312762	87.3111312762	71.626950543
70.2833341553	70.2833341553	86.3673469388	87.4474287211	87.4474287211	71.7468253553
70.4007755051	70.4007755051	86.3673469388	87.586653144	87.586653144	71.8667121552
70.5182051119	70.5182051119	86.3673469388	87.727917174	87.727917174	71.9865869675
70.6356464617	70.6356464617	86.3673469388	87.8706307349	87.8706307349	72.1064737673
70.7530760686	70.7530760686	86.3673469388	88.0143472279	88.0143472279	72.2263485797
70.8705056754	70.8705056754	86.3673469388	88.1587642709	88.1587642709	72.346223392
70.9879470252	70.9879470252	86.3673469388	88.3036806316	88.3036806316	72.4661101918
71.105376632	71.105376632	86.3673469388	88.4489402895	88.4489402895	72.5859850041
71.2228062388	71.2228062388	86.3673469388	88.594430213	88.594430213	72.7058598165
71.3402475886	71.3402475886	86.3673469388	88.7401143032	88.7401143032	72.8257466163
71.4576771954	71.4576771954	86.3673469388	88.8859123027	88.8859123027	72.9456214286
71.5751068022	71.5751068022	86.3673469388	89.0317744319	89.0317744319	73.065496241
71.692548152	71.692548152	86.3673469388	89.1777286432	89.1777286432	73.1853830408
71.8099777588	71.8099777588	86.3673469388	89.3236939161	89.3236939161	73.3052578531
71.9274073657	71.9274073657	86.3673469388	89.4696980542	89.4696980542	73.4251326655
72.0448487154	72.0448487154	86.3673469388	89.615729676	89.615729676	73.5450194653
72.1622783223	72.1622783223	86.3673469388	89.7617727431	89.7617727431	73.6648942776
72.2797079291	72.2797079291	86.3673469388	89.9078157249	89.9078157249	73.7847690899
72.3971492789	72.3971492789	86.3673469388	90.0538863824	90.0538863824	73.9046558898
72.5145788857	72.5145788857	86.3673469388	90.1999423903	90.1999423903	74.0245307021
72.6320084925	72.6320084925	86.3673469388	90.3459983556	90.3459983556	74.1444055144
72.7494498423	72.7494498423	86.3673469388	90.4920821031	90.4920821031	74.2642923143
72.8668794491	72.8668794491	86.3673469388	90.6381512438	90.6381512438	74.3841671266
72.9843090559	72.9843090559	86.3673469388	90.7842071237	90.7842071237	74.5040419389
73.1017386628	73.1017386628	86.3673469388	90.930276243	90.930276243	74.6239167513
73.2191800125	73.2191800125	88.2448979592	88.5213329689	88.5213329689	74.8378753053
73.3366096194	73.3366096194	88.2448979592	88.5964514065	88.5964514065	74.9579009908
73.4540392262	73.4540392262	88.2448979592	88.6914974965	88.6914974965	75.0779266763
73.571480576	73.571480576	88.2448979592	88.8005142223	88.8005142223	75.1979643644
73.6889101828	73.6889101828	88.2448979592	88.9192757744	88.9192757744	75.3179900499
73.8063397896	73.8063397896	88.2448979592	89.0448634715	89.0448634715	75.4380157354
73.9237811394	73.9237811394	88.2448979592	89.1752704373	89.1752704373	75.5580534234
74.0412107462	74.0412107462	88.2448979592	89.3090203547	89.3090203547	75.6780791089
74.158640353	74.158640353	88.2448979592	89.4451155612	89.4451155612	75.7981047944
74.2760699599	74.2760699599	88.2448979592	89.5828686116	89.5828686116	75.9181304799
74.3935113096	74.3935113096	88.2448979592	89.7217801943	89.7217801943	76.038168168
74.5109409165	74.5109409165	88.2448979592	89.8614963627	89.8614963627	76.1581938535
74.6283705233	74.6283705233	88.2448979592	90.001780164	90.001780164	76.278219539
74.7458118731	74.7458118731	88.2448979592	90.1424696947	90.1424696947	76.398257227
74.8632414799	74.8632414799	88.2448979592	90.2834361854	90.2834361854	76.5182829125
74.9806710867	74.9806710867	88.2448979592	90.4245927242	90.4245927242	76.638308598
75.0981124365	75.0981124365	88.2448979592	90.5658902411	90.5658902411	76.7583462861
75.2155420433	75.2155420433	88.2448979592	90.7072881662	90.7072881662	76.8783719716
75.3329716501	75.3329716501	88.2448979592	90.8487368729	90.8487368729	76.9983976571
75.4504129999	75.4504129999	88.2448979592	90.9902636485	90.9902636485	77.1184353452
75.5678426067	75.5678426067	88.2448979592	91.1318017531	91.1318017531	77.2384610307
75.6852722136	75.6852722136	88.2448979592	91.273352543	91.273352543	77.3584867162
75.8027135634	75.8027135634	88.2448979592	91.4149431854	91.4149431854	77.4785244042
75.9201431702	75.9201431702	88.2448979592	91.5565325117	91.5565325117	77.5985500897
76.037572777	76.037572777	88.2448979592	91.6981347437	91.6981347437	77.7185757752
76.1550141268	76.1550141268	88.2448979592	91.8397510972	91.8397510972	77.8386134633
76.2724437336	76.2724437336	88.2448979592	91.981353249	91.981353249	77.9586391488
76.3898733404	76.3898733404	88.2448979592	92.1229684066	92.1229684066	78.0786648343
76.5073146902	76.5073146902	88.2448979592	92.2645846598	92.2645846598	78.1987025223
76.624744297	76.624744297	88.2448979592	92.4061997974	92.4061997974	78.3187282078
76.7421739039	76.7421739039	88.2448979592	92.5478149351	92.5478149351	78.4387538933
76.8596152536	76.8596152536	88.2448979592	92.6894442342	92.6894442342	78.5587915814
76.9770448605	76.9770448605	88.2448979592	92.8310593719	92.8310593719	78.6788172669
77.0944744673	77.0944744673	88.2448979592	92.9726745095	92.9726745095	78.7988429524
77.2119158171	77.2119158171	88.2448979592	93.1143038087	93.1143038087	78.9188806405
77.3293454239	77.3293454239	88.2448979592	93.2559189463	93.2559189463	79.038906326
77.4467750307	77.4467750307	90.1632653061	90.5190819579	90.5190819579	78.9965214856
77.5642163805	77.5642163805	90.1632653061	90.5943994463	90.5943994463	79.1163128921
77.6816459873	77.6816459873	90.1632653061	90.6881832373	90.6881832373	79.2360923207
77.7990755941	77.7990755941	90.1632653061	90.7948909461	90.7948909461	79.3558717493
77.9165169439	77.9165169439	90.1632653061	90.9106578436	90.9106578436	79.4756631558
78.0339465507	78.0339465507	90.1632653061	91.032753839	91.032753839	79.5954425844
78.1513761576	78.1513761576	90.1632653061	91.1592922875	91.1592922875	79.715222013
78.2688175073	78.2688175073	90.1632653061	91.2889536456	91.2889536456	79.8350134195
78.3862471142	78.3862471142	90.1632653061	91.4207840815	91.4207840815	79.9547928481
78.503676721	78.503676721	90.1632653061	91.5541293772	91.5541293772	80.0745722766
78.6211063278	78.6211063278	90.1632653061	91.6885565573	91.6885565573	80.1943517052
78.7385476776	78.7385476776	90.1632653061	91.8237570864	91.8237570864	80.3141431117
78.8559772844	78.8559772844	90.1632653061	91.9594550551	91.9594550551	80.4339225403
78.9734068912	78.9734068912	90.1632653061	92.095527694	92.095527694	80.5537019689
79.090848241	79.090848241	90.1632653061	92.231876691	92.231876691	80.6734933754
79.2082778478	79.2082778478	90.1632653061	92.3683872861	92.3683872861	80.793272804
79.3257074547	79.3257074547	90.1632653061	92.5050359535	92.5050359535	80.9130522326
79.4431488044	79.4431488044	90.1632653061	92.6417735717	92.6417735717	81.0328436391
79.5605784113	79.5605784113	90.1632653061	92.7785603844	92.7785603844	81.1526230677
79.6780080181	79.6780080181	90.1632653061	92.9153976425	92.9153976425	81.2724024963
79.7954493679	79.7954493679	90.1632653061	93.052286522	93.052286522	81.3921939028
79.9128789747	79.9128789747	90.1632653061	93.1891742814	93.1891742814	81.5119733313
80.0303085815	80.0303085815	90.1632653061	93.3260746707	93.3260746707	81.6317527599
80.1477499313	80.1477499313	90.1632653061	93.4630014402	93.4630014402	81.7515441664
80.2651795381	80.2651795381	90.1632653061	93.5999272582	93.5999272582	81.871323595
80.3826208879	80.3826208879	90.1632653061	93.7368667326	93.7368667326	81.9911150015
80.5000504947	80.5000504947	90.1632653061	93.8737924756	93.8737924756	82.1108944301
80.6174801016	80.6174801016	90.1632653061	94.0107310548	94.0107310548	82.2306738587
80.7349214513	80.7349214513	90.1632653061	94.1476704354	94.1476704354	82.3504652652
80.8523510582	80.8523510582	90.1632653061	94.2846089959	94.2846089959	82.4702446938
80.969780665	80.969780665	90.1632653061	94.4215475564	94.4215475564	82.5900241224
81.0872102718	81.0872102718	90.1632653061	94.5584861168	94.5584861168	82.709803551
81.2046516216	81.2046516216	90.1632653061	94.6954383711	94.6954383711	82.8295949575
81.3220812284	81.3220812284	90.1632653061	94.8323769316	94.8323769316	82.9493743861
81.4395108352	81.4395108352	92.0816326531	92.2878962889	92.2878962889	83.2476510597
81.556952185	81.556952185	92.0816326531	92.37506908	92.37506908	83.3676998715
81.6743817918	81.6743817918	92.0816326531	92.4759110073	92.4759110073	83.4877366796
81.7918113987	81.7918113987	92.0816326531	92.5863430326	92.5863430326	83.6077734877
81.9092527484	81.9092527484	92.0816326531	92.7034982279	92.7034982279	83.7278222994
82.0266823553	82.0266823553	92.0816326531	92.8253368271	92.8253368271	83.8478591075
82.1441119621	82.1441119621	92.0816326531	92.9504687002	92.9504687002	83.9678959156
82.2615533119	82.2615533119	92.0816326531	93.0779303349	93.0779303349	84.0879447274
82.3789829187	82.3789829187	92.0816326531	93.2069860796	93.2069860796	84.2079815355
82.4964125255	82.4964125255	92.0816326531	93.3371845284	93.3371845284	84.3280183435
82.6138538753	82.6138538753	92.0816326531	93.4681835713	93.4681835713	84.4480671553
82.7312834821	82.7312834821	92.0816326531	93.5997360941	93.5997360941	84.5681039634
82.8487130889	82.8487130889	92.0816326531	93.7316709796	93.7316709796	84.6881407715
82.9661544387	82.9661544387	92.0816326531	93.8638909002	93.8638909002	84.8081895833
83.0835840455	83.0835840455	92.0816326531	93.996295512	93.996295512	84.9282263913
83.2010136524	83.2010136524	92.0816326531	94.1288364155	94.1288364155	85.0482631994
83.3184550021	83.3184550021	92.0816326531	94.261477384	94.261477384	85.1683120112
83.435884609	83.435884609	92.0816326531	94.3941671354	94.3941671354	85.2883488193
83.5533142158	83.5533142158	92.0816326531	94.5269192191	94.5269192191	85.4083856274
83.6707438226	83.6707438226	92.0816326531	94.6596961721	94.6596961721	85.5284224355
83.7881851724	83.7881851724	92.0816326531	94.792498792	94.792498792	85.6484712472
83.9056147792	83.9056147792	92.0816326531	94.9253131724	94.9253131724	85.7685080553
84.023056129	84.023056129	92.0816326531	95.0581533608	95.0581533608	85.8885568671
84.1404857358	84.1404857358	92.0816326531	95.1909928397	95.1909928397	86.0085936752
84.2579153426	84.2579153426	92.0816326531	95.3238322833	95.3238322833	86.1286304833
84.3753566924	84.3753566924	92.0816326531	95.4566849768	95.4566849768	86.248679295
84.4927862993	84.4927862993	92.0816326531	95.5895370491	95.5895370491	86.3687161031
84.6102159061	84.6102159061	92.0816326531	95.7223764044	95.7223764044	86.4887529112
84.7276572559	84.7276572559	92.0816326531	95.8552417442	95.8552417442	86.608801723
84.8450868627	84.8450868627	92.0816326531	95.9880937989	95.9880937989	86.728838531
84.9625164695	84.9625164695	92.0816326531	96.1209458535	96.1209458535	86.8488753391
85.0799578193	85.0799578193	92.0816326531	96.2538111933	96.2538111933	86.9689241509
85.1973874261	85.1973874261	92.0816326531	96.3866632479	96.3866632479	87.088960959
85.3148170329	85.3148170329	92.0816326531	96.5195153026	96.5195153026	87.2089977671
85.4322583827	85.4322583827	92.0816326531	96.6523806424	96.6523806424	87.3290465788
85.5496879895	85.5496879895	92.0816326531	96.7852198389	96.7852198389	87.4490833869
85.6671175964	85.6671175964	92.0816326531	96.9180718759	96.9180718759	87.569120195
85.7845589461	85.7845589461	92.0816326531	97.0509371981	97.0509371981	87.6891690068
85.901988553	85.901988553	94.0408163265	94.1970824773	94.1970824773	86.4898040451
86.0194181598	86.0194181598	94.0408163265	94.2880069281	94.2880069281	86.6080372066
86.1368595096	86.1368595096	94.0408163265	94.3902388493	94.3902388493	86.7262821913
86.2542891164	86.2542891164	94.0408163265	94.5003390731	94.5003390731	86.8445153528
86.3717187232	86.3717187232	94.0408163265	94.6159822891	94.6159822891	86.9627485143
86.489160073	86.489160073	94.0408163265	94.7355179345	94.7355179345	87.0809934991
86.6065896798	86.6065896798	94.0408163265	94.8577505189	94.8577505189	87.1992266605
86.7240192866	86.7240192866	94.0408163265	94.9818966768	94.9818966768	87.317459822
86.8414488935	86.8414488935	94.0408163265	95.1073643598	95.1073643598	87.4356929835
86.9588902432	86.9588902432	94.0408163265	95.2337796537	95.2337796537	87.5539379683
87.0763198501	87.0763198501	94.0408163265	95.3608384642	95.3608384642	87.6721711297
87.1937494569	87.1937494569	94.0408163265	95.4883597892	95.4883597892	87.7904042912
87.3111908067	87.3111908067	94.0408163265	95.6162230841	95.6162230841	87.908649276
87.4286204135	87.4286204135	94.0408163265	95.7442931394	95.7442931394	88.0268824375
87.5460500203	87.5460500203	94.0408163265	95.8725097265	95.8725097265	88.1451155989
87.6634913701	87.6634913701	94.0408163265	96.0008616061	96.0008616061	88.2633605837
87.7809209769	87.7809209769	94.0408163265	96.1292864667	96.1292864667	88.3815937452
87.8983505837	87.8983505837	94.0408163265	96.2577480003	96.2577480003	88.4998269067
88.0157919335	88.0157919335	94.0408163265	96.3862716103	96.3862716103	88.6180718914
88.1332215403	88.1332215403	94.0408163265	96.5148069523	96.5148069523	88.7363050529
88.2506511472	88.2506511472	94.0408163265	96.643354557	96.643354557	88.8545382144
88.368092497	88.368092497	94.0408163265	96.7719397784	96.7719397784	88.9727831992
88.4855221038	88.4855221038	94.0408163265	96.900512074	96.900512074	89.0910163606
88.6029634536	88.6029634536	94.0408163265	97.0291096408	97.0291096408	89.2092613454
88.7203930604	88.7203930604	94.0408163265	97.1576943148	97.1576943148	89.3274945069
88.8378226672	88.8378226672	94.0408163265	97.2862789557	97.2862789557	89.4457276684
88.955252274	88.955252274	94.0408163265	97.4148760909	97.4148760909	89.5639608298
89.0726936238	89.0726936238	94.0408163265	97.5434860857	97.5434860857	89.6822058146
89.1901232306	89.1901232306	94.0408163265	97.6720706605	97.6720706605	89.8004389761
89.3075528375	89.3075528375	94.0408163265	97.8006677791	97.8006677791	89.9186721376
89.4249941872	89.4249941872	94.0408163265	97.9292777574	97.9292777574	90.0369171223
89.5424237941	89.5424237941	94.0408163265	98.057874876	98.057874876	90.1551502838
89.6598534009	89.6598534009	94.0408163265	98.1864719946	98.1864719946	90.2733834453
89.7772947507	89.7772947507	94.0408163265	98.3150819729	98.3150819729	90.3916284301
89.8947243575	89.8947243575	94.0408163265	98.4436790915	98.4436790915	90.5098615915
90.0121539643	90.0121539643	94.0408163265	98.5722762102	98.5722762102	90.628094753
90.1295953141	90.1295953141	94.0408163265	98.7008861885	98.7008861885	90.7463397378
90.2470249209	90.2470249209	94.0408163265	98.8294833071	98.8294833071	90.8645728993
90.3644545277	90.3644545277	96.0	96.1231713343	96.1231713343	91.0435601534
90.4818958775	90.4818958775	96.0	96.2242739536	96.2242739536	91.1618840967
90.5993254843	90.5993254843	96.0	96.3324702554	96.3324702554	91.2801962088
90.7167550912	90.7167550912	96.0	96.4456378004	96.4456378004	91.3985083209
90.834184698	90.834184698	96.0	96.5622855962	96.5622855962	91.516820433
90.9516260478	90.9516260478	96.0	96.6813879811	96.6813879811	91.6351443763
91.0690556546	91.0690556546	96.0	96.8021915789	96.8021915789	91.7534564884
91.1864852614	91.1864852614	96.0	96.9241949137	96.9241949137	91.8717686004
91.3039266112	91.3039266112	96.0	97.0470515387	97.0470515387	91.9900925437
91.421356218	91.421356218	96.0	97.1704728364	97.1704728364	92.1084046558
91.5387858248	91.5387858248	96.0	97.2943156152	97.2943156152	92.2267167679
91.6562271746	91.6562271746	96.0	97.4184602174	97.4184602174	92.3450407112
91.7736567814	91.7736567814	96.0	97.5427975685	97.5427975685	92.4633528233
91.8910863883	91.8910863883	96.0	97.6672799886	97.6672799886	92.5816649354
92.008527738	92.008527738	96.0	97.791859489	97.791859489	92.6999888787
92.1259573449	92.1259573449	96.0	97.9165114335	97.9165114335	92.8183009907
92.2433869517	92.2433869517	96.0	98.0412119197	98.0412119197	92.9366131028
92.3608283015	92.3608283015	96.0	98.1659491111	98.1659491111	93.0549370461
92.4782579083	92.4782579083	96.0	98.2906981388	98.2906981388	93.1732491582
92.5956875151	92.5956875151	96.0	98.4154715774	98.4154715774	93.2915612703
92.7131171219	92.7131171219	96.0	98.5402572214	98.5402572214	93.4098733824
92.8305584717	92.8305584717	96.0	98.665055284	98.665055284	93.5281973257
92.9479880785	92.9479880785	96.0	98.7898531334	98.7898531334	93.6465094378
93.0654176854	93.0654176854	96.0	98.9146509516	98.9146509516	93.7648215498
93.1828590352	93.1828590352	96.0	99.0394735807	99.0394735807	93.8831454931
93.300288642	93.300288642	96.0	99.1642837289	99.1642837289	94.0014576052
93.4177182488	93.4177182488	96.0	99.2890814848	99.2890814848	94.1197697173
93.5351595986	93.5351595986	96.0	99.4139040984	99.4139040984	94.2380936606
93.6525892054	93.6525892054	96.0	99.538714231	99.538714231	94.3564057727
93.7700188122	93.7700188122	96.0	99.6635243636	99.6635243636	94.4747178848
93.887460162	93.887460162	96.0	99.7883469772	99.7883469772	94.5930418281
94.0048897688	94.0048897688	96.0	99.9131571097	99.9131571097	94.7113539401
94.1223193757	94.1223193757	96.0	99.0	99.0	94.8296660522
94.2397607254	94.2397607254	96.0	99.0	99.0	94.9479899955
94.3571903323	94.3571903323	96.0	99.0	99.0	95.0663021076
94.4746199391	94.4746199391	96.0	99.0	99.0	95.1846142197
94.5920612889	94.5920612889	96.0	99.0	99.0	95.302938163
94.7094908957	94.7094908957	96.0	99.0	99.0	95.4212502751
94.8269205025	94.8269205025	96.0	99.0	99.0	95.5395623872
94.9443618523	94.9443618523	96.0	99.0	99.0	95.6578863305
95.0617914591	95.0617914591	96.0	99.0	99.0	95.7761984425
95.1792210659	95.1792210659	98.0	98.063725333	98.063725333	95.1846533292
95.2966624157	95.2966624157	98.0	98.1719217389	98.1719217389	95.3021013818
95.4140920225	95.4140920225	98.0	98.2839176948	98.2839176948	95.4195376908
95.5315216294	95.5315216294	98.0	98.3985948062	98.3985948062	95.5369739998
95.6489629791	95.6489629791	98.0	98.5151519403	98.5151519403	95.6544220525
95.766392586	95.766392586	98.0	98.6330225942	98.6330225942	95.7718583615
95.8838221928	95.8838221928	98.0	98.7517935703	98.7517935703	95.8892946705
96.0012635426	96.0012635426	98.0	98.8712290702	98.8712290702	96.0067427231
96.1186931494	96.1186931494	98.0	98.9911157084	98.9911157084	96.1241790321
96.2361227562	96.2361227562	98.0	99.1113114382	99.1113114382	96.2416153411
96.353564106	96.353564106	98.0	99.2317334735	99.2317334735	96.3590633938
96.4709937128	96.4709937128	98.0	99.3523103483	99.3523103483	96.4764997028
96.5884233196	96.5884233196	98.0	99.4729825874	99.4729825874	96.5939360118
96.7058646694	96.7058646694	98.0	99.5937505896	99.5937505896	96.7113840644
96.8232942762	96.8232942762	98.0	99.7145663554	99.7145663554	96.8288203734
96.9407238831	96.9407238831	98.0	99.8354180501	99.8354180501	96.9462566824
97.0581652329	97.0581652329	98.0	99.9563058105	99.9563058105	97.0637047351
97.1755948397	97.1755948397	98.0	99.0	99.0	97.1811410441
97.2930244465	97.2930244465	98.0	99.0	99.0	97.2985773531
97.4104657963	97.4104657963	98.0	99.0	99.0	97.4160254057
97.5278954031	97.5278954031	98.0	99.0	99.0	97.5334617147
97.6453250099	97.6453250099	98.0	99.0	99.0	97.6508980237
97.7627663597	97.7627663597	98.0	99.0	99.0	97.7683460763
97.8801959665	97.8801959665	98.0	99.0	99.0	97.8857823854
97.9976255734	97.9976255734	98.0	99.0	99.0	98.0032186944
98.1150669231	98.1150669231	98.0	99.0	99.0	98.120666747
98.23249653	98.23249653	98.0	99.0	99.0	98.238103056
98.3499261368	98.3499261368	98.0	99.0	99.0	98.355539365
98.4673674866	98.4673674866	98.0	99.0	99.0	98.4729874176
98.5847970934	98.5847970934	98.0	99.0	99.0	98.5904237266
98.7022267002	98.7022267002	98.0	99.0	99.0	98.7078600356
98.81966805	98.81966805	98.0	99.0	99.0	98.8253080883
98.9370976568	98.9370976568	98.0	99.0	99.0	98.9427443973
99.0545272636	99.0545272636	98.0	99.0	99.0	99.0601807063
99.1719686134	99.1719686134	98.0	99.0	99.0	99.1776287589
99.2893982202	99.2893982202	98.0	99.0	99.0	99.2950650679
99.4068278271	99.4068278271	98.0	99.0	99.0	99.4125013769
99.5242691768	99.5242691768	98.0	99.0	99.0	99.5299494296
99.6416987837	99.6416987837	98.0	99.0	99.0	99.6473857386
99.7591283905	99.7591283905	98.0	99.0	99.0	99.7648220476
99.8765697403	99.8765697403	98.0	99.0	99.0	99.8822701002
99.9939993471	99.9939993471	98.0	99.0	99.0	99.9997064092
100.0	100.0	100.0	99.0	99.0	99.0
100.0	100.0	100.0	99.0	99.0	99.0


==> charts/plots/ni-as-r3-red14/progress.dat <==
TIME	OPT	HADOOP	TASK_RATIO	JOB_RATIO	FIT
0.0	0.0	0.0	0.0	0.0	0.0
0.581602957075	0.581602957075	1.78167843684	1.65711802976	4.23830871263	0.565648785673
1.68621386192	1.68621386192	9.98637804754	7.371232348	11.768009737	1.447968135
2.79266955976	2.79266955976	16.9474425928	10.0190000202	18.3046624408	3.015360458
3.89746311738	3.89746311738	25.4406777717	18.0355073894	26.9762830894	4.34581541389
5.00103290143	5.00103290143	27.3273226667	29.6524631562	35.4000265854	5.54473205882
6.09936055091	6.09936055091	28.2029006281	32.2913699594	37.2384159201	6.69552961338
7.19869279064	7.19869279064	32.2881994237	40.5895367411	43.8955858585	6.58889405191
8.30334022604	8.30334022604	32.9464666806	45.7646634105	47.5000026093	7.59866452592
9.40340307686	9.40340307686	35.1868606527	45.8882457703	45.3574864387	8.59343055518
10.510406733	10.510406733	35.7978279879	47.081155096	47.7852331174	9.59743344994
11.6105243797	11.6105243797	35.7978279879	49.8772203824	50.7457162298	10.6011168999
12.7076282556	12.7076282556	37.5308055545	45.8464237291	45.976608442	11.7235017796
13.8112711007	13.8112711007	37.8577691737	45.8671105569	45.4887857653	14.0762377146
14.9141650695	14.9141650695	38.0533071232	43.850820735	44.5106660703	14.8090120093
16.0147393481	16.0147393481	38.4439187458	44.8271474734	46.0890693789	15.9183931203
17.1128660795	17.1128660795	38.4860323448	46.2789092607	47.9521771402	17.0092900705
18.2138604595	18.2138604595	39.6799501187	45.0665301898	46.3593225505	18.0894928434
19.3158046339	19.3158046339	40.7764029236	45.7723315199	46.9278470867	20.9968094461
20.4186072763	20.4186072763	43.8965424161	45.1748009958	45.6188089027	22.1485187887
21.5236017519	21.5236017519	46.8974763309	45.4695526135	45.9904413661	20.1296133388
22.6241760305	22.6241760305	48.7054823651	47.020665422	47.9074361889	21.228527048
23.7242571466	23.7242571466	50.3465820599	48.8944889641	50.1097547525	22.2599243654
24.8247583641	24.8247583641	53.4770346256	51.1276001438	52.6962966351	23.291865773
25.9238714205	25.9238714205	54.571426666	53.4703195831	55.365220416	24.3220427104
27.0218885603	27.0218885603	55.5569165657	49.8665822929	51.7581843013	25.7357325763
28.1243441624	28.1243441624	57.8539581274	51.6625181835	53.6213614845	26.9217465353
29.2282244561	29.2282244561	59.1775393475	51.9284340413	53.8348974983	28.078882197
30.3305339361	30.3305339361	59.3525323197	52.9635938226	54.8973429094	29.1744686471
31.4306515827	31.4306515827	59.8568845375	52.864509832	55.3972194669	30.2091700818
32.5323765738	32.5323765738	59.8568845375	54.1771223457	56.9665843634	31.2677708046
33.6289872872	33.6289872872	59.9868263049	55.1901341002	56.7552233682	32.3968847241
34.7271688145	34.7271688145	59.9868263049	56.4188414452	58.0602813733	33.4545431517
35.8238343237	35.8238343237	60.3441058889	55.91404132	57.2163990815	35.3240868366
36.9269657411	36.9269657411	61.0837937217	56.8734086825	58.3777304786	36.4861829289
38.0262614503	38.0262614503	61.2249945614	55.007944548	56.5012915269	37.7776898922
39.1250822622	39.1250822622	62.0375444487	54.2628222012	56.3521153729	38.8954625942
40.2271360283	40.2271360283	62.9655192378	54.7704517371	57.10259697	39.9830185738
41.3295550999	41.3295550999	64.6225021696	55.6277489864	58.1700456804	41.016031345
42.4320837631	42.4320837631	66.3329980392	55.6019862211	57.0867503624	42.3134026258
43.5340462027	43.5340462027	66.5314684121	55.9096967353	58.0175357089	43.6731747755
44.6369767021	44.6369767021	68.3720967169	57.1400486001	58.8685931508	44.7487211013
45.7391035292	45.7391035292	70.2944827252	58.3476659951	59.850608672	45.7838621682
46.8423628036	46.8423628036	71.3718726413	57.1791892155	58.8120963497	46.341658621
47.9472842181	47.9472842181	73.1829727964	57.3346499697	59.2153818465	41.6884115339
49.0487534953	49.0487534953	74.9816006146	58.0565573815	60.1721607512	54.004738436
50.1493825697	50.1493825697	77.4493429288	59.0341502466	61.3537754018	51.2734270718
51.2513998052	51.2513998052	77.6510033868	58.5715212954	60.6459556837	52.399939281
52.3519375532	52.3519375532	77.8190281848	59.5734082453	61.7834276848	41.9152699789
53.4505939777	53.4505939777	77.9222956926	60.6124885893	62.9265225038	42.7947490348
54.5497070341	54.5497070341	78.8596889942	64.6114618048	64.6114618048	43.6745936266
55.6507744752	55.6507744752	80.9108438234	72.8127267701	69.9378128179	44.5560027114
56.7529926287	56.7529926287	82.8382159344	74.0584435934	74.0584435934	45.4383329464
57.8542975184	57.8542975184	84.3611960433	75.4321466227	75.4321466227	46.3199321098
58.9563695497	58.9563695497	85.9659025448	76.9343968154	76.9343968154	47.2021453733
60.0566881144	60.0566881144	86.4569473079	78.4549799373	78.4549799373	48.0829549794
61.1540659694	61.1540659694	86.6529058031	79.9549868986	79.9549868986	48.9614105353
62.2515716814	62.2515716814	87.1943436332	81.0877682275	81.0877682275	49.8399684411
63.3513970837	63.3513970837	87.5464443809	82.275830892	82.275830892	50.7203832686
64.4511128942	64.4511128942	87.6965231926	83.5220149899	83.5220149899	51.6007103676
65.5490569729	65.5490569729	89.5948402336	67.497764007	74.1966071815	52.4796191878
66.6569190971	66.6569190971	91.0721162268	73.844911281	79.7026839287	53.3664674448
67.7630825505	67.7630825505	93.1556050024	87.1271033353	89.4047483941	54.2519559088
68.8639125429	68.8639125429	93.1556050024	89.4476615027	90.8675542699	55.133174915
69.9604867258	69.9604867258	93.3982269214	90.2914147701	91.0679067874	56.0109871279
71.0596911086	71.0596911086	93.8289643336	93.443463108	93.7312341249	56.8909048268
72.1604115094	72.1604115094	94.4640363726	93.8275759139	89.8523136035	70.2225366771
73.2660087392	73.2660087392	96.1354923637	95.1325118924	91.1004189051	71.2983065644
74.3690853608	74.3690853608	96.188807801	92.7713876417	90.1919383628	73.804595697
75.4684906616	75.4684906616	96.9153556497	93.139635682	91.4089801653	74.8476892012
76.5722613637	76.5722613637	97.5675021879	93.9228291642	92.6661328391	75.9422475995
77.6736393145	77.6736393145	98.4134434809	94.8668338553	93.9575548238	77.0344332169
78.7724418612	78.7724418612	98.4134434809	95.9220141273	95.2572661678	78.1240649251
79.8687968607	79.8687968607	98.4134434809	97.0544639217	96.5621102817	79.2112695139
80.9652431866	80.9652431866	98.5970722888	92.7575634192	92.7950745313	79.7143816818
82.0633881834	82.0633881834	98.7608778094	92.6297969607	92.9792585934	81.097201552
83.1615514453	83.1615514453	98.7608778094	93.6292644772	94.2064960152	82.1823144093
84.2579064449	84.2579064449	98.7608778094	94.6940272606	95.4363791398	83.2656404933
85.3542614444	85.3542614444	98.7608778094	95.8062651314	96.6695735236	84.3489665772
86.450616444	86.450616444	98.7608778094	96.951975217	97.9051435393	85.4322926612
87.5470079741	87.5470079741	98.7608778094	98.1214281036	99.1424080413	86.5156548416
88.6433629736	88.6433629736	98.7608778094	99.3076142585	99.0	87.5989809256
89.7397179732	89.7397179732	98.7608778094	99.0	99.0	88.6823070095
90.8361095033	90.8361095033	98.7608778094	99.0	99.0	89.7656691899
91.9324462375	91.9324462375	98.7608778094	99.0	99.0	90.8489772257
93.0288012371	93.0288012371	98.7608778094	99.0	99.0	91.9323033096
94.1252110324	94.1252110324	98.8918691912	92.9820364337	94.3779577046	93.5062241831
95.2238857222	95.2238857222	98.8918691912	93.6614034398	95.453255607	94.5975676599
96.3203320481	96.3203320481	99.0712893641	94.2060366809	95.9378020276	96.2036332885
97.4188240851	97.4188240851	99.0712893641	95.1084883734	97.0197910003	97.3006902004
98.515270411	98.515270411	99.1783388406	94.2991169515	96.0994794246	98.5917714607
99.6138355091	99.6138355091	99.5947529234	96.9980069468	97.9414128688	99.6367266009
100.0	100.0	100.0	99.0	99.0	99.0
100.0	100.0	100.0	99.0	99.0	99.0


==> charts/plots/ni-as-r3-red14/timeline_1.dat <==
0.0	1
39.6962845017	1


==> charts/plots/ni-as-r3-red14/timeline_10.dat <==
23.0232410904	5
54.2474136781	5


==> charts/plots/ni-as-r3-red14/timeline_11.dat <==
54.2691438723	5
73.1123421847	5


==> charts/plots/ni-as-r3-red14/timeline_12.dat <==
0.0181358631585	6
57.7162168006	6


==> charts/plots/ni-as-r3-red14/timeline_13.dat <==
0.0	7
47.1738067049	7


==> charts/plots/ni-as-r3-red14/timeline_14.dat <==
47.1937853469	7
99.9999270187	7


==> charts/plots/ni-as-r3-red14/timeline_2.dat <==
39.7156610477	1
77.3409175543	1


==> charts/plots/ni-as-r3-red14/timeline_3.dat <==
0.0181541084937	2
45.959506668	2


==> charts/plots/ni-as-r3-red14/timeline_4.dat <==
45.9871483508	2
76.0917506819	2


==> charts/plots/ni-as-r3-red14/timeline_5.dat <==
0.0	3
18.7631195363	3


==> charts/plots/ni-as-r3-red14/timeline_6.dat <==
18.7965997264	3
72.3256215775	3


==> charts/plots/ni-as-r3-red14/timeline_7.dat <==
0.0182088444992	4
20.7321925985	4


==> charts/plots/ni-as-r3-red14/timeline_8.dat <==
20.7567508196	4
56.243690535	4


==> charts/plots/ni-as-r3-red14/timeline_9.dat <==
0.0	5
22.9964751837	5


==> charts/plots/ni-as-r3-red7/progress.dat <==
TIME	OPT	HADOOP	TASK_RATIO	JOB_RATIO	FIT
0.0	0.0	0.0	0.0	0.0	0.0
0.587841267781	0.587841267781	0.215203301278	1.52936415927	1.52936415927	0.601293787932
1.73909641566	1.73909641566	6.49582284721	3.99316601552	5.34929275035	1.43354668186
2.89495078263	2.89495078263	17.5198704345	6.57785247617	10.7581466565	2.53509663953
4.0502517166	4.0502517166	23.7394003001	10.4842171614	17.408958025	3.47706219258
5.20515188873	5.20515188873	31.8628637621	16.9247618752	26.3111134263	5.17355580079
6.35923145332	6.35923145332	39.4153709985	24.3199393945	35.3021753916	6.3528555869
7.51140262823	7.51140262823	42.2276505744	31.2666273185	43.7737372479	7.50387157671
8.66233334987	8.66233334987	45.877180897	37.1842690131	48.5712451312	10.0967931513
9.81410376296	9.81410376296	51.8067168701	47.2440561496	53.6989062051	11.3973936264
10.9650917363	10.9650917363	53.7144608981	52.3863533792	60.3960510521	12.580311085
12.1148201724	12.1148201724	56.1256669483	64.2931509791	71.1288168409	13.8994009511
13.2633081553	13.2633081553	57.8033612141	70.4333118149	76.7748805847	12.067401036
14.4135900245	14.4135900245	57.8470078849	70.8089342401	76.9865490781	13.1139659244
15.5598642753	15.5598642753	58.0744362541	76.0675571412	81.6080184728	14.6472464689
16.7077415735	16.7077415735	59.6214382647	75.8175713651	79.9115895623	15.6267419663
17.8583478689	17.8583478689	60.473826523	74.7762779068	74.1608589457	16.9901697218
19.011415987	19.011415987	60.5468541036	72.459117269	74.6957851177	18.0871817842
20.1597703826	20.1597703826	60.6248419513	74.13674765	78.179712333	19.1797092803
21.3065789825	21.3065789825	61.258759377	9.33214195113	50.4154137723	20.2707661291
22.4606585471	22.4606585471	64.0910255434	13.2833462562	53.9258252609	21.3687404669
23.6175434445	23.6175434445	66.2579493494	17.942770235	56.7293583428	22.469383757
24.7732069725	24.7732069725	68.7976838952	24.320467419	60.4305625384	23.5688650543
25.9266949363	25.9266949363	71.0203893118	35.2467375927	67.3046893578	24.1898689731
27.0797439704	27.0797439704	73.378156644	45.3356038665	71.0744331512	25.2826062438
28.2373731398	28.2373731398	73.8263495284	51.3739769171	73.2354184382	26.4283635996
29.3861092133	29.3861092133	74.2768582924	56.91987463	75.5189037817	27.5662343982
30.5354178037	30.5354178037	74.3894455146	61.9491146459	77.5310608891	28.6443665785
31.6826271655	31.6826271655	74.7202256815	66.4820583546	79.652712607	29.8644638863
32.8315349941	32.8315349941	75.2443478857	70.5883680405	81.9350607662	31.0223358496
33.9804809905	33.9804809905	75.8020815497	64.4827230307	72.9994063569	32.1079685676
35.1285300438	35.1285300438	76.7270924031	69.0643600465	76.1364261491	33.192753769
36.2776096274	36.2776096274	77.0100223339	71.4079003616	77.6192327229	34.2785127129
37.4264220366	37.4264220366	77.2901617398	73.7302628932	79.1795358767	35.6299517661
38.5765894023	38.5765894023	77.7903584392	72.5652188116	76.9352356217	36.7667997101
39.7288750806	39.7288750806	78.4540899475	74.4865322847	78.5891632474	37.9780293794
40.8818477792	40.8818477792	78.8393856767	76.4718355487	80.3903754473	39.1575615975
42.030908279	42.030908279	78.9917142401	78.4947616176	82.2384526343	40.2581578215
43.1798542754	43.1798542754	79.1330620297	80.549814061	84.1343944241	41.3586443717
44.3284949294	44.3284949294	79.5113234836	82.6275070726	81.8809311383	42.458838458
45.4755897878	45.4755897878	79.8617272812	81.5616904131	82.6076496307	43.6914511855
46.6249747138	46.6249747138	80.562800577	75.7637205489	77.9966843177	44.7957424245
47.7724703341	47.7724703341	80.8575037009	76.9306676927	79.5133754878	45.8982184805
48.9200804577	48.9200804577	81.1583589297	76.2892108268	78.7166296281	47.0008045477
50.0681867626	50.0681867626	81.3068312796	76.7886191949	79.2134819587	48.1038673296
51.216407571	51.216407571	81.80948021	78.4075245514	80.7036789451	49.2070401225
52.3663650139	52.3663650139	82.1821749916	79.9440859175	82.244772197	50.3118814169
53.515368262	53.515368262	82.2647013276	81.5387657308	83.7817182295	51.4158059522
54.6631310568	54.6631310568	82.8287622296	81.3929810762	81.761015445	52.5185387008
55.8140236106	55.8140236106	83.0873052542	82.3215817231	83.2277145507	53.624278419
56.963160446	56.963160446	83.6742178303	79.579425299	81.3917646793	54.7283313006
58.1118201839	58.1118201839	84.1004320222	80.3073127004	82.2358501598	55.8319258027
59.2626364022	59.2626364022	86.6344696366	83.4874236841	85.3282488768	56.9375921801
60.4128228518	60.4128228518	86.9774808938	83.2858406831	84.8698578391	59.7633550533
61.5635627345	61.5635627345	87.0763906364	84.7379434111	86.2188055999	60.9017239117
62.7109056836	62.7109056836	87.434755296	84.3485204772	85.7062450885	62.0367323552
63.8592219114	63.8592219114	87.4924653291	85.3800432483	86.7343627366	63.1727036142
65.0059541757	65.0059541757	87.7280876373	81.6743465836	82.9236639512	64.3071079382
66.1535261316	66.1535261316	88.2819756317	84.0689934323	85.4739181186	65.4423429266
67.3028728898	67.3028728898	88.5260239068	84.2095259608	85.6580056971	66.5793336373
68.4526967454	68.4526967454	88.6358583257	85.4149486727	86.6696434979	67.7167963164
69.600135114	69.600135114	88.6358583257	86.6814833195	88.0118180495	68.8518991536
70.7456650929	70.7456650929	88.7808032699	85.2131232026	86.8053568443	69.9851141172
71.8935805589	71.8935805589	89.4114081727	84.98124192	86.5485175224	71.1206889228
73.0464769218	73.0464769218	89.5593380793	86.1723893547	87.79150684	72.2611910783
74.1938580387	74.1938580387	89.7386939654	86.2266985245	86.582956014	73.6601752373
75.3433002164	75.3433002164	89.7386939654	87.0027537622	87.7687442657	74.8013493786
76.4889065309	76.4889065309	89.989509659	86.1552225357	87.2027180561	76.2009581695
77.6387494704	77.6387494704	90.5480980182	86.931082686	88.1630181705	77.5958053909
78.7904626318	78.7904626318	91.002416785	87.9958327774	89.3536815383	78.7468815088
79.9413933535	79.9413933535	91.6538572992	86.7968615965	88.172259157	79.9449176293
81.0944423876	81.0944423876	92.9136041517	87.8752134394	89.3962516125	81.0980174965
82.2452586059	82.2452586059	93.6934312298	87.850895557	89.348857874	82.7166628568
83.3997771001	83.3997771001	95.07517002	89.3078798456	90.7810825183	83.8129541934
84.5505933183	84.5505933183	95.217672323	90.478482589	92.0344209766	84.9694717567
85.6978980996	85.6978980996	96.2385139777	87.0483888945	88.4378404609	86.1224604867
86.8472066901	86.8472066901	96.5194546947	88.4023224494	89.932959516	87.277462953
87.9948168137	87.9948168137	96.6795394896	89.5687595427	91.1704416865	88.4307585381
89.142484189	89.142484189	96.9509874458	91.0975980778	92.558131148	89.5841116584
90.2901515643	90.2901515643	97.4099647686	93.9786002633	95.0137302556	90.7374647788
91.4379143591	91.4379143591	97.719676504	95.6670767798	96.371335463	91.8909137914
92.58565807	92.58565807	98.3448147906	98.9324326005	99.0	93.0443436255
93.7332681936	93.7332681936	98.3448147906	99.0	99.0	94.1976392106
94.878702753	94.878702753	98.3448147906	99.0	99.0	95.3487484533
96.0241182286	96.0241182286	98.3448147906	99.0	99.0	96.4998385175
97.1695337041	97.1695337041	98.3448147906	99.0	99.0	97.6509285818
98.3150445991	98.3150445991	98.5518686721	91.2253475361	92.8187601807	98.553056846
99.4629409811	99.4629409811	99.0692499312	94.1873718379	95.3792677365	99.5307698022
100.0	100.0	100.0	99.0	99.0	99.0
100.0	100.0	100.0	99.0	99.0	99.0


==> charts/plots/ni-as-r3-red7/timeline_1.dat <==
0.0	1
100.0	1


==> charts/plots/ni-as-r3-red7/timeline_2.dat <==
0.0	2
59.2210763757	2


==> charts/plots/ni-as-r3-red7/timeline_3.dat <==
0.0190388560373	3
85.1006372204	3


==> charts/plots/ni-as-r3-red7/timeline_4.dat <==
0.0	4
58.8127605693	4


==> charts/plots/ni-as-r3-red7/timeline_5.dat <==
0.0190579139512	5
81.2284502638	5


==> charts/plots/ni-as-r3-red7/timeline_6.dat <==
0.0	6
91.7491429656	6


==> charts/plots/ni-as-r3-red7/timeline_7.dat <==
0.0189245085536	7
83.0316338502	7


==> charts/plots/ni-as-r4-red14/progress.dat <==
TIME	OPT	HADOOP	TASK_RATIO	JOB_RATIO	FIT
0.0	0.0	0.0	0.0	0.0	0.0
0.327021710303	0.327021710303	0.0484839942533	0.29128812709	0.29128812709	0.277227271172
0.981904475872	0.981904475872	0.613616700943	0.869328779634	0.881350012479	0.86625252085
1.68023948449	1.68023948449	1.2332556383	1.4788258382	1.49562287208	1.31762640924
2.37480820161	2.37480820161	1.91211799102	2.05189168905	2.07709154102	1.80487803681
3.05792739257	3.05792739257	2.51421924697	2.60138505821	2.63405651581	2.38259651137
3.76163205678	3.76163205678	3.22067748688	3.14963389708	3.19151247784	2.94645293988
4.46951192413	4.46951192413	3.8335408328	3.69395401959	3.740611996	3.51335718598
5.19283358663	5.19283358663	4.36997442807	4.2122014952	4.27602442653	3.91079521561
5.91187243764	5.91187243764	5.00916947242	4.7241517516	4.79635517934	4.36786182054
6.6115310287	6.6115310287	5.97625683446	5.28911884663	5.40501001068	4.87155503355
7.31399819713	7.31399819713	7.3481772644	6.02913929796	6.15911852874	5.40876507264
8.00460692776	8.00460692776	8.55744514728	6.82261932671	6.97576868354	5.95493219512
8.69604424252	8.69604424252	9.68040615672	7.67666070769	7.84441705562	6.5083283763
9.38864372723	9.38864372723	10.8908393145	8.57446728426	8.75642756888	7.06602999619
10.0815660369	10.0815660369	12.0278034883	9.503049493	9.69489831841	7.6331627499
10.7756720382	10.7756720382	13.3249782318	10.4610260629	10.6633546463	8.21236031252
11.4696596704	11.4696596704	14.4222834006	11.4275804691	11.6306826608	8.79640759431
12.1653797966	12.1653797966	15.8014478101	12.4138570182	12.6102480937	9.41102940907
12.8612505745	12.8612505745	16.8769928321	13.3774438615	13.5696266054	10.0065044443
13.5594779748	13.5594779748	17.8836041308	14.3207036991	14.5073506902	10.5822493279
14.2595669992	14.2595669992	19.014066606	15.2633398842	15.4449381526	11.1654581404
14.9598066752	14.9598066752	20.1166868001	16.1651081504	16.3451698466	11.6956889273
15.6597235262	15.6597235262	20.8184130558	17.0517987294	17.2058983666	12.1638815505
16.3649777504	16.3649777504	21.6198592046	17.8000743001	17.932483705	12.5371777169
17.0734925069	17.0734925069	22.4184404659	18.4958498279	18.6380306827	13.0339176294
17.7870433331	17.7870433331	23.4154505402	19.2249417853	19.380117354	13.5753296627
18.4994427503	18.4994427503	24.5669533841	20.0437123352	20.2079110485	14.2144002715
19.2111427133	19.2111427133	25.5335235566	20.8883984634	21.0502957184	14.8654421045
19.9245106054	19.9245106054	26.791792411	21.7181732908	21.8783705351	15.5432494441
20.6405364232	20.6405364232	27.7456559715	22.552076187	22.7122692057	16.1958422287
21.3527744279	21.3527744279	28.7638977852	23.404261091	23.5590383169	16.8665263832
22.0660562333	22.0660562333	29.7876342336	24.2260411956	24.3757183567	17.5307345043
22.7787246713	22.7787246713	30.6092167208	25.0254532042	25.1682745468	18.6310764029
23.5209638779	23.5209638779	31.5947551262	25.841903581	25.9696589717	19.372622398
24.2721991408	24.2721991408	32.3115792371	26.5844118833	26.7170763191	20.0482860565
25.017881814	25.017881814	32.9875095228	27.2931304815	27.4057970007	20.1299715008
25.7531264793	25.7531264793	33.8314786967	27.9598127373	28.0559457054	20.8005366427
26.490404942	26.490404942	34.4448189441	28.5296891562	28.6649228377	21.3506687872
27.2416079224	27.2416079224	35.1171745914	29.1815467597	29.2733704295	21.9349646639
27.9985356659	27.9985356659	35.8709352278	29.8258885145	29.9086277985	22.6212007622
28.7553127577	28.7553127577	36.4900007615	30.4014400359	30.5159175028	23.2202072859
29.5130045203	29.5130045203	37.1287564237	30.9796974991	31.0992538353	23.771952786
30.2757861569	30.2757861569	37.9921205242	31.5851211908	31.663899445	24.0874808183
31.0197686184	31.0197686184	38.7386420314	32.1878678864	32.2964191387	24.7524756726
31.7660431374	31.7660431374	39.5657136806	32.8164858484	32.903643681	25.3448354465
32.5157611229	32.5157611229	40.5205261753	33.4995073206	33.5842193757	26.0838965738
33.2686858365	33.2686858365	41.2996553686	34.1802878327	34.2642901609	26.7477878422
34.0168757837	34.0168757837	42.2134916098	34.9212084831	35.0003161037	27.4558034673
34.7682724591	34.7682724591	43.1354269557	35.5651251966	35.6404960501	28.1130287493
35.5225099944	35.5225099944	43.9034267257	36.2491101319	36.3224435458	28.7616694507
36.2781141554	36.2781141554	44.7670207914	36.9842037935	37.0519868023	29.4412083353
37.0497411966	37.0497411966	45.6340388036	37.7360339318	37.7912258079	30.199197002
37.8114575107	37.8114575107	46.3045862948	38.3885480814	38.4382143983	30.8162760759
38.5665989559	38.5665989559	47.0674223602	39.0780428197	39.1204420025	31.470932244
39.3200186679	39.3200186679	48.0100330934	39.7251934024	39.7593326863	32.4721764356
40.097445798	40.097445798	48.5818630664	40.3932177153	40.4227781027	33.1104107763
40.8939411238	40.8939411238	49.1587052901	41.0414533736	41.0641905344	33.7721189028
41.6668271824	41.6668271824	49.5583045195	41.7477443811	41.7643331304	34.4572641974
42.4302329473	42.4302329473	49.8650310267	42.4790568696	42.4876759044	35.1617192518
43.1888501415	43.1888501415	50.0	43.1077184124	43.1077184124	35.7587361607
43.9480161382	43.9480161382	50.0	43.8480894477	43.8480894477	36.3872969232
44.7044919267	44.7044919267	50.0	44.5904841414	44.5904841414	37.013630295
45.4619899944	45.4619899944	50.0	45.337257129	45.337257129	37.6408100753
46.2167870929	46.2167870929	50.0	46.0837273961	46.0837273961	38.2657535552
46.9691630041	46.9691630041	50.0	46.8294852768	46.8294852768	38.8886923835
47.7216572845	47.7216572845	50.0	47.5765770415	47.5765770415	39.511729217
48.4788002446	48.4788002446	50.0	48.3291679777	48.3291679777	40.1386149817
49.2324997382	49.2324997382	50.0	49.0789405792	49.0789405792	40.7626496862
49.9875335751	49.9875335751	50.0	49.8304861842	49.8304861842	41.3877891766
50.7391131847	50.7391131847	50.0	50.5788961166	50.5788961166	42.0100686972
51.4931247425	51.4931247425	50.0	51.329954126	51.329954126	42.634361779
52.2488149902	52.2488149902	50.0	52.0828419187	52.0828419187	43.2600447527
53.0014384005	53.0014384005	50.0	52.8327855263	52.8327855263	43.883188501
53.7549011558	53.7549011558	50.0	53.5836438133	53.5836438133	44.5070271951
54.5082240203	54.5082240203	50.0	54.3344209668	54.3344209668	45.1307500649
55.2639250288	55.2639250288	50.0	55.2171034856	55.2171034856	45.8457488646
56.0182594116	56.0182594116	50.3157117543	55.9314698732	56.013732726	44.8538433436
56.750340392	56.750340392	50.6122442582	55.3061435086	56.7729751446	45.4730226046
57.4809363775	57.4809363775	51.002273598	54.9546442791	57.5424977585	46.4900322882
58.2220349359	58.2220349359	51.664671149	54.8006896283	58.2530327252	44.6877609962
58.9456794234	58.9456794234	52.3142345061	54.8101580818	59.2963030678	45.7169308743
59.647038226	59.647038226	52.8787940362	54.9762281086	59.8369681147	47.5029722695
60.3478482262	60.3478482262	53.4354754023	55.1782160995	60.3612481807	48.1511678764
61.0479157289	61.0479157289	54.0387537778	55.1417861356	60.8916986751	48.6241332989
61.7278174308	61.7278174308	54.8179738044	55.4438218233	61.397756033	49.0909347646
62.4151548683	62.4151548683	55.8392048244	55.394343856	61.9483570733	49.4276112295
63.0848553007	63.0848553007	56.7271854099	55.3735195902	62.4589591933	50.0899747356
63.7585910454	63.7585910454	57.8280738852	55.8208328929	62.9319797804	51.0891667076
64.4283345211	64.4283345211	58.9466271384	57.1936327294	63.7912839284	52.1840188066
65.0977766936	65.0977766936	60.0955381615	58.9084520792	64.7413044062	53.2976794429
65.7682841884	65.7682841884	61.2268008658	60.72373043	65.6899126058	54.378161902
66.4387271183	66.4387271183	62.3418395343	62.5551994892	66.6492112743	55.4874034731
67.1093529823	67.1093529823	63.4464149236	64.3256991052	67.6226043727	56.5664600663
67.779483848	67.779483848	64.5426831279	66.0405970024	68.6095349802	57.6692831864
68.4509382962	68.4509382962	65.6948797537	67.681630968	69.5683561658	58.7759402542
69.1223174185	69.1223174185	66.7290253035	69.2027651328	70.5340827822	59.8684731722
69.7937180625	69.7937180625	67.8617578138	70.5885624358	71.4573833404	60.9725712394
70.4643869699	70.4643869699	68.8306375804	71.9003101993	72.378543847	62.0917889123
71.1379613021	71.1379613021	69.7620007107	73.218865477	73.26390051	63.3606826997
71.8133757368	71.8133757368	70.5987509158	74.2977186279	74.0992100076	64.2918792159
72.4988192676	72.4988192676	71.617293421	75.4364704626	75.0838960206	65.3877375215
73.1834342143	73.1834342143	72.5374489559	76.3821012112	75.8731244966	66.2614217491
73.8676510103	73.8676510103	73.3309257689	76.9400585303	76.4075444816	66.7120322621
74.541386755	74.541386755	74.1449154202	77.365959613	76.9077692135	67.1383827012
75.2164245605	75.2164245605	75.0892641252	77.9870797202	77.6035129585	68.0331733396
75.8925061668	75.8925061668	76.1677942472	78.8375370117	78.4748749271	69.1928961685
76.5675224506	76.5675224506	77.1694661906	79.6877665096	79.3172292326	70.303668524
77.2411398262	77.2411398262	78.0921073738	80.4437367596	80.0719041893	71.3493891904
77.9158440458	77.9158440458	79.1806259396	81.289289359	80.9089207565	72.6698604239
78.5890202272	78.5890202272	80.0147166413	82.1507423575	81.7418426292	73.7966490603
79.2562133856	79.2562133856	80.8927513568	82.9033703555	82.4736118559	74.8290571979
79.9215556807	79.9215556807	81.652893027	83.6417150029	83.197992874	75.8568970314
80.5823246218	80.5823246218	82.3266415433	84.3446205678	83.8912634263	76.8557440721
81.2454824679	81.2454824679	82.9577298697	85.0089629656	84.5520425849	77.7874784607
81.9122129104	81.9122129104	83.6523872832	85.5715564201	85.130760966	78.5735785456
82.5784483546	82.5784483546	84.2566049088	86.124787844	85.708466818	79.3062434841
83.2440381489	83.2440381489	84.7917684286	86.616590855	86.2322443198	79.9964592337
83.9200336685	83.9200336685	85.3481449707	87.0009939903	86.6659272863	80.4155187865
84.5982782022	84.5982782022	85.9912819582	87.3909639547	87.1154596467	80.9274084383
85.2779001225	85.2779001225	86.6748752397	88.0082410672	87.7738404595	81.9046534346
85.9571561744	85.9571561744	87.237328464	88.4413766623	88.250598771	82.5255171091
86.6404690604	86.6404690604	88.0610281463	88.7187867241	88.5954985831	83.0667427647
87.3213822806	87.3213822806	88.7744430085	89.0954270359	89.0361277632	83.5932498185
88.003769735	88.003769735	89.5710890637	89.6410152983	89.6307192744	84.4757711108
88.6844892602	88.6844892602	90.2133944352	90.0712314886	90.1068216646	85.0951844085
89.3665000854	89.3665000854	90.9623083313	90.6121221624	90.6834502365	85.907455566
90.050286448	90.050286448	91.7189207891	91.263567655	91.3542701702	86.8873691135
90.7316839057	90.7316839057	92.6008669288	91.8325126125	91.941191031	87.7244035889
91.4151151608	91.4151151608	93.3281121454	92.566760866	92.6748724369	88.7792961861
92.0984818509	92.0984818509	94.0182933801	93.0708879249	93.1861562745	89.4987878149
92.7915225298	92.7915225298	94.8548784971	93.609137765	93.725147116	90.4332417893
93.4808830038	93.4808830038	95.6562950427	94.3568631847	94.4643101032	91.5137476959
94.1680375071	94.1680375071	96.3125602621	95.1274540625	95.218747443	92.6285020823
94.8564510278	94.8564510278	96.9819375048	95.6147150141	95.701766976	93.3278977475
95.5445094411	95.5445094411	97.6323373017	96.2143371479	96.2947265356	94.2070436018
96.239863699	96.239863699	98.338114424	96.7915141098	96.8665857381	95.0401922837
96.932958182	96.932958182	98.8307125376	97.3656835638	97.4341490503	95.8823849364
97.6100943499	97.6100943499	99.1517607319	97.7553236259	97.8147240746	96.6240837036
98.2926754992	98.2926754992	99.4747394998	98.3105646483	98.3616231267	97.4103081974
98.9632475591	98.9632475591	99.7935547226	98.9363654574	98.9727156656	98.345466536
99.6277289876	99.6277289876	99.9255018879	99.6710490195	99.6854616257	99.4447511616
100.0	100.0	100.0	99.0	99.0	99.0
100.0	100.0	100.0	99.0	99.0	99.0


==> charts/plots/ni-as-r4-red14/timeline_1.dat <==
0.0	1
48.5677566189	1


==> charts/plots/ni-as-r4-red14/timeline_10.dat <==
48.0786276686	5
96.8972450501	5


==> charts/plots/ni-as-r4-red14/timeline_11.dat <==
0.0	6
50.0496804866	6


==> charts/plots/ni-as-r4-red14/timeline_12.dat <==
50.0661989821	6
99.9999722223	6


==> charts/plots/ni-as-r4-red14/timeline_13.dat <==
0.0091759131816	7
50.9579292251	7


==> charts/plots/ni-as-r4-red14/timeline_14.dat <==
50.9767347545	7
99.2097881346	7


==> charts/plots/ni-as-r4-red14/timeline_2.dat <==
48.5802103053	1
97.0953188491	1


==> charts/plots/ni-as-r4-red14/timeline_3.dat <==
0.009185172428	2
47.8946927389	2


==> charts/plots/ni-as-r4-red14/timeline_4.dat <==
47.9113686416	2
95.8604964901	2


==> charts/plots/ni-as-r4-red14/timeline_5.dat <==
0.0	3
50.5805408604	3


==> charts/plots/ni-as-r4-red14/timeline_6.dat <==
50.595596395	3
98.6830666439	3


==> charts/plots/ni-as-r4-red14/timeline_7.dat <==
0.0	4
49.2762093386	4


==> charts/plots/ni-as-r4-red14/timeline_8.dat <==
49.286070436	4
96.8994672693	4


==> charts/plots/ni-as-r4-red14/timeline_9.dat <==
0.0091666539352	5
48.0641091702	5


==> charts/plots/ni-as-r4-red7/progress.dat <==
TIME	OPT	HADOOP	TASK_RATIO	JOB_RATIO	FIT
0.0	0.0	0.0	0.0	0.0	0.0
0.360899848494	0.360899848494	0.0445696728116	0.315103953326	0.315103953326	0.288465325275
1.07454255116	1.07454255116	0.161994506954	0.991787310423	0.991787310423	1.12677271499
1.80254250684	1.80254250684	0.259848101809	1.71554540891	1.71554540891	1.82147650623
2.51684531309	2.51684531309	0.388305680765	2.22046355636	2.35172611214	2.00437077625
3.25019682285	3.25019682285	0.577050749282	2.96525503273	3.00936574788	2.89465805093
3.98493926517	3.98493926517	0.857888095037	3.67242909703	3.67847942155	3.26134374351
4.70601992075	4.70601992075	1.14366959497	4.2768871911	4.2768871911	3.78685387771
5.42726560223	5.42726560223	1.49698827122	4.89943934868	4.89963642981	4.30842838648
6.15115169805	6.15115169805	1.85549467245	5.47894146776	5.5200919631	4.86396784062
6.87559180939	6.87559180939	2.27593091579	5.81367499168	5.98367326254	5.26712586617
7.61067609106	7.61067609106	2.85435594915	6.64342003506	6.60962477284	6.09957494478
8.34618472504	8.34618472504	3.51000708328	6.86193701322	7.11582437536	6.11884621919
9.0907815709	9.0907815709	4.14383327956	7.79938965537	7.73207850403	7.16374715795
9.82076183734	9.82076183734	4.70727367828	8.35521052143	8.29377722319	7.57781589771
10.5528049275	10.5528049275	5.29327650324	8.92117666989	8.84678594746	8.03017753507
11.2859442611	11.2859442611	5.86836389875	9.48725266079	9.38370462106	8.52396051564
12.0180934393	12.0180934393	6.44421929252	10.0400001969	9.92604125361	9.26035641887
12.7385729291	12.7385729291	7.12439974727	10.5155165022	10.4628681983	9.97158683814
13.4599364862	13.4599364862	7.78966670185	10.9811449039	11.0131075999	10.4465440232
14.180581002	14.180581002	8.40309158076	11.4301003131	11.572046332	10.6726222203
14.9002353623	14.9002353623	9.04976837443	11.9929590474	12.1449149347	11.2246722855
15.633586872	15.633586872	9.78130238591	12.7239707352	12.7715504109	11.7404685784
16.3662075528	16.3662075528	10.5091035384	13.3463730977	13.4272615293	12.2815970296
17.1001130781	17.1001130781	11.3585665268	13.8730344102	14.1242020341	12.8221636101
17.8471971	17.8471971	12.2036560792	14.323857666	14.8363021061	13.2277757868
18.6090037893	18.6090037893	13.2541415681	14.7887012568	15.632761247	13.6993818826
19.3551565937	19.3551565937	14.2196174606	15.2371207894	16.458638049	14.228477214
20.1018869886	20.1018869886	15.2311144521	15.6892533371	17.3256296534	14.7922266836
20.8490770986	20.8490770986	16.2836694177	16.3275884351	18.2844053143	15.3607827965
21.5971277007	21.5971277007	17.5958542539	17.2666190629	19.3623411892	16.0323188172
22.3443413858	22.3443413858	18.6796993024	18.2712684591	20.4353595997	16.6767488018
23.0910953559	23.0910953559	19.7761140144	19.3315757053	21.5204399671	17.3248539346
23.8382029529	23.8382029529	21.0121342735	20.4344146309	22.6236537295	17.9809916923
24.5848154722	24.5848154722	22.0912851191	21.5580450728	23.7225425558	18.6401149407
25.3324535096	25.3324535096	23.3335066764	22.7001941959	24.8327953102	19.3079989348
26.0791131791	26.0791131791	24.4211744112	23.8529269356	25.9380479046	19.9877566943
26.8602161108	26.8602161108	25.4988441779	25.029148798	27.0640245398	20.692035873
27.6083610135	27.6083610135	26.7676794162	26.2401870701	28.1812902973	21.4294380107
28.3553035846	28.3553035846	27.8278054076	27.4146127876	29.2665155037	22.1305312252
29.1028944717	29.1028944717	28.8881336481	28.5637416706	30.3339680377	22.8326752042
29.8507918355	29.8507918355	30.088734609	29.7085475877	31.4037287446	23.5352837295
30.5971921787	30.5971921787	31.1198449858	30.8451747428	32.459491256	24.2531761004
31.3443587135	31.3443587135	32.3025620332	31.9693606282	33.5087337937	24.9773883165
32.092480041	32.092480041	33.3678930938	33.0930478091	34.5603316893	25.7144268482
32.8404127675	32.8404127675	34.3624950098	34.1847342686	35.5797298286	26.4225455181
33.5876736028	33.5876736028	35.3315090031	35.2368338719	36.5657211699	27.1250321402
34.3355356039	34.3355356039	36.4744523999	36.3454769371	37.5760377022	27.8926343748
35.0848828381	35.0848828381	37.457914313	37.3891630628	38.5443238124	28.6206199907
35.8341711344	35.8341711344	38.4364838082	38.4214583986	39.4987039479	29.3348379027
36.5825164257	36.5825164257	39.3646546824	39.4357864294	40.4271399791	30.0435238859
37.3324530381	37.3324530381	40.2580134009	40.4584982641	41.3361537221	30.7045714169
38.0831086918	38.0831086918	41.0381188539	41.4295456376	42.1941930642	31.3447006355
38.8349666771	38.8349666771	41.8132668727	42.3159782692	42.9920770748	31.9533352666
39.5892293255	39.5892293255	42.5528745185	43.2897938161	43.8516520168	32.6705785718
40.345896637	40.345896637	43.5079546004	44.3577513973	44.7653317702	33.5011875043
41.1030826012	41.1030826012	44.3604313284	45.3839815423	45.6512953325	34.3022264658
41.8598795759	41.8598795759	45.2175132937	46.220982787	46.403757471	34.8751118453
42.6052779761	42.6052779761	46.1302205868	46.9205860773	47.0913876955	35.3442810765
43.3510771535	43.3510771535	47.1944702893	47.480921175	47.7309258761	35.8079712329
44.0966523672	44.0966523672	48.0994085156	48.0143765371	48.3918441836	36.3846879859
44.8415085394	44.8415085394	49.0161428219	48.535509068	49.0684109489	36.9492319907
45.5876259811	45.5876259811	49.9550367844	49.1371284064	49.8193590706	37.6185710419
46.3342031377	46.3342031377	51.040345212	49.9933418861	50.7496108345	38.5495233937
47.0792950612	47.0792950612	52.0646787807	50.8619708208	51.6616869501	39.3957525366
47.8237622439	47.8237622439	53.0512988718	51.7839921008	52.5998514237	40.2630316771
48.5683237271	48.5683237271	54.0673831188	52.7274269891	53.5372954785	41.1386216017
49.3120482932	49.3120482932	55.0681601749	53.6118373164	54.4163826326	41.9789932237
50.0549948801	50.0549948801	56.012596723	54.4803706143	55.2836578244	42.8147687936
50.7991791612	50.7991791612	57.0516692705	55.3556439082	56.1543258651	43.6675626699
51.5410530798	51.5410530798	57.915108967	56.2053200835	56.9952902078	44.5033344723
52.2838700034	52.2838700034	58.7915798345	57.080727301	57.8545189739	45.3643163362
53.0291151653	53.0291151653	59.6587795524	58.0159387551	58.7559280191	47.014020391
53.7762934877	53.7762934877	60.6729109961	58.9906275663	59.668873999	48.0934033034
54.5187096342	54.5187096342	61.4517011891	59.8362580423	60.4661396578	48.9701776736
55.2637661951	55.2637661951	62.2069282989	60.6842811991	61.2654340952	49.8766623875
56.0116281962	56.0116281962	63.0294091523	61.5504223195	62.0727186843	50.8203273352
56.7583585911	56.7583585911	63.7696597446	62.4090697648	62.8718202764	51.7503599876
57.5069985715	57.5069985715	64.507574452	63.2536975014	63.6459654231	52.6816407039
58.24979192	58.24979192	65.2147058843	64.089265297	64.4142544712	53.6162359742
58.9930803463	58.9930803463	65.8737368775	64.9294249048	65.1841100277	53.5558484813
59.7341173478	59.7341173478	66.468551644	65.6611727822	65.8543311221	54.4437205653
60.4773586238	60.4773586238	67.1726861946	66.3188291523	66.4635385691	55.3881428988
61.2192089672	61.2192089672	67.8424167796	66.9121100084	67.0302675962	56.0799467787
61.9589257616	61.9589257616	68.4946878909	67.6723739486	67.7547986735	57.0427372113
62.7003871154	62.7003871154	69.0706509173	68.3018436189	68.3556835719	57.8055634072
63.444854298	63.444854298	69.8274121819	68.9436333947	68.9771107725	58.5582542218
64.1857144861	64.1857144861	70.4189347701	69.4678833867	69.497132921	59.1381877378
64.926904726	64.926904726	71.0487952533	69.9694542568	69.9992247845	59.7223258299
65.6670812353	65.6670812353	71.5866444817	70.4763437322	70.5100350216	60.3389823165
66.4070455685	66.4070455685	72.1182229457	70.9454102267	70.9887499716	60.8637458336
67.1475167669	67.1475167669	72.7311046458	71.7180078647	71.743542576	61.8581471933
67.8898857632	67.8898857632	73.3595334398	72.3673819617	72.3765488144	62.7036361675
68.6366397333	68.6366397333	74.1325330444	72.8422756339	72.8542513591	63.4270974657
69.3931655939	69.3931655939	74.7670078086	73.4205153321	73.439300669	64.1524009661
70.1493496153	70.1493496153	75.4373797101	73.9438968253	73.9761412037	64.3822422331
70.9064766417	70.9064766417	76.1178633395	74.456795261	74.5082381444	65.0239639113
71.6666802224	71.6666802224	76.9562978242	74.93146319	75.0170859189	65.5939958485
72.4253042694	72.4253042694	77.6573741748	75.4001629196	75.5277725808	66.150903455
73.1826552596	73.1826552596	78.3954290583	75.9973045492	76.1603217141	66.9321652989
73.943919721	73.943919721	79.3071973512	76.6330866384	76.8209295303	67.9597046152
74.7020251153	74.7020251153	80.0564741347	77.2101603156	77.4268969981	68.7043986429
75.4587042143	75.4587042143	80.836282445	77.7288852106	77.9786119981	69.3484955946
76.2175758002	76.2175758002	81.5940618187	78.3202204715	78.5964393221	70.0993565448
76.9757165572	76.9757165572	82.4234252936	79.0434962383	79.3304713898	71.0393014089
77.7339634022	77.7339634022	83.1660838701	79.800069459	80.0874934966	72.0164533553
78.4930943145	78.4930943145	83.9233387079	80.5240990947	80.8097828382	72.9501814888
79.255278206	79.255278206	84.794475771	81.1741554212	81.4543639994	73.8950962381
80.014715595	80.014715595	85.5848079383	81.9294177512	82.2056738594	74.8499431132
80.773693269	80.773693269	86.5717567697	82.8223250249	83.0865877081	75.9750966174
81.5318929637	81.5318929637	87.3458645215	83.5155897485	83.7745195705	76.8788876969
82.2937703785	82.2937703785	88.1526617317	84.0936696724	84.3544774749	77.6057295732
83.0547637259	83.0547637259	88.819438333	84.768485601	85.0261004636	78.4653958758
83.8201656223	83.8201656223	89.5569486762	85.417310569	85.6631696574	79.4511878799
84.5854142804	84.5854142804	90.2655229305	86.0413752485	86.2822839317	80.2411544911
85.3531972648	85.3531972648	90.9743560411	86.7156425807	86.9486482105	81.1110414116
86.1211806377	86.1211806377	91.6884474088	87.6390211872	87.8479509213	82.3230426502
86.8759147886	86.8759147886	92.4615315056	88.5424210257	88.7213806483	83.5174631637
87.6296823593	87.6296823593	93.1105397403	89.3020221396	89.4556559645	84.5259468249
88.3880117173	88.3880117173	93.7387294398	89.8726366881	90.0118396638	85.280872897
89.1453037697	89.1453037697	94.4834591522	90.3342075313	90.4628263218	86.0496721305
89.9015585164	89.9015585164	95.1824505551	91.070296114	91.1883941735	87.0595747663
90.6749759563	90.6749759563	95.998890404	91.7301927384	91.8410469203	88.1600072615
91.4164373101	91.4164373101	96.6571314612	92.3792771399	92.4832162903	89.0367925061
92.158818094	92.158818094	97.4001708649	92.9290094644	93.0308621078	89.7922181316
92.8914741374	92.8914741374	98.0303576374	93.58845215	93.6870532591	90.7196604061
93.6223620463	93.6223620463	98.5245370426	94.1718177301	94.2680639323	91.5426585844
94.3466489193	94.3466489193	98.9145942541	94.7258642615	94.8208359771	92.3314578064
95.0679535386	95.0679535386	99.1802112772	95.2547686107	95.3483502942	93.074612776
95.7863819923	95.7863819923	99.307736427	95.8496753034	95.9384515122	93.8604623227
96.4993056535	96.4993056535	99.4014378144	96.4559866728	96.5376885109	94.7144002527
97.2121350143	97.2121350143	99.5001327105	97.0945253787	97.1664353267	95.6345485879
97.9254712403	97.9254712403	99.6081665985	97.7939421963	97.8525505607	96.6390641713
98.6358487877	98.6358487877	99.7061827302	98.4279479373	98.4735045107	97.5554446707
99.3470632522	99.3470632522	99.8498666	99.3563506251	99.3797700079	98.9042306044
100.0	100.0	100.0	99.0	99.0	99.0
100.0	100.0	100.0	99.0	99.0	99.0


==> charts/plots/ni-as-r4-red7/timeline_1.dat <==
0.0	1
96.8559258527	1


==> charts/plots/ni-as-r4-red7/timeline_2.dat <==
0.00780291572342	2
95.6391953683	2


==> charts/plots/ni-as-r4-red7/timeline_3.dat <==
0.0	3
95.8571839457	3


==> charts/plots/ni-as-r4-red7/timeline_4.dat <==
0.0	4
93.9969203136	4


==> charts/plots/ni-as-r4-red7/timeline_5.dat <==
0.00780291572342	5
100.0	5


==> charts/plots/ni-as-r4-red7/timeline_6.dat <==
0.0	6
94.9198635859	6


==> charts/plots/ni-as-r4-red7/timeline_7.dat <==
0.00779508932851	7
96.3814115295	7


==> charts/plots/ni-bs-r3-red14/progress.dat <==
TIME	OPT	HADOOP	TASK_RATIO	JOB_RATIO	FIT
0.0	0.0	0.0	0.0	0.0	0.0
0.224253025268	0.224253025268	1.4464258262	9.19174350141	9.19174350141	0.233513669655
0.656440378823	0.656440378823	7.76688996444	17.5840871551	21.225229011	0.762546798164
1.08908660611	1.08908660611	8.00945453232	23.1070153646	28.7060828526	1.26198463033
1.52135999849	1.52135999849	11.324593143	26.9923662193	28.980120768	1.30386050624
1.95440057038	1.95440057038	14.4178647311	31.121147854	33.2413219069	2.2759511188
2.38640150648	2.38640150648	16.0332998853	34.1601022908	37.0472432217	2.78101902799
2.81805828729	2.81805828729	17.1226772252	38.3023600668	40.8330132648	3.28215241935
3.2493924225	3.2493924225	17.6596657112	42.2189365324	44.5679007504	3.78298631901
3.68064051889	3.68064051889	17.7156954703	45.1333276631	47.7255342289	4.28352478879
4.11208220264	4.11208220264	19.9070901988	54.0868396988	55.2878632551	4.78555478363
4.54328727962	4.54328727962	19.9070901988	59.2278148561	60.8170383437	5.28617584643
4.97366064796	4.97366064796	19.9070901988	64.4355901815	66.3719214081	5.78583131099
5.40404118621	5.40404118621	19.9070901988	69.706346642	71.9572998502	6.28549509967
5.83441455456	5.83441455456	19.9070901988	75.0270840448	77.5670714474	6.78515056423
6.2647879229	6.2647879229	19.9070901988	80.3871912377	83.1963433856	7.2848060288
6.69515412135	6.69515412135	19.9070901988	85.7777590252	88.8408400649	7.78445316923
7.12552748969	7.12552748969	19.9070901988	91.1922610653	94.4972439693	8.2841086338
7.55589368813	7.55589368813	19.9070901988	96.6246916429	99.0	8.78375577424
7.98625988658	7.98625988658	19.9070901988	99.0	99.0	9.28340291467
8.41665476463	8.41665476463	19.9070901988	99.0	99.0	9.7830833516
8.84705681258	8.84705681258	19.9070901988	99.0	99.0	10.2827721127
9.27745169063	9.27745169063	19.9070901988	99.0	99.0	10.7824525496
9.70785373859	9.70785373859	19.9070901988	99.0	99.0	11.2821413106
10.1382916361	10.1382916361	20.4114365934	69.7914622396	70.4195002933	8.11891474609
10.5706367275	10.5706367275	21.6225520222	65.8757970598	66.6509940589	8.38825072263
11.0027882315	11.0027882315	24.2766583188	65.1880994822	66.1785304814	8.72816569196
11.4337280221	11.4337280221	24.489821383	65.4276644274	66.559686265	9.07075235256
11.8649115894	11.8649115894	24.7877699821	66.3439341033	67.5892386373	9.41233729275
12.2961238363	12.2961238363	26.0471908421	23.4326850915	45.2416487204	10.4523798852
12.7323765242	12.7323765242	29.5645683606	20.5173842766	38.9617726776	10.4947664971
13.1717337798	13.1717337798	31.5958549851	21.8807425272	39.9689156817	10.6292248774
13.6111770742	13.6111770742	33.9214978297	21.2137691254	35.5031699009	10.9820187673
14.0480392039	14.0480392039	36.9359066722	21.1053781826	36.1396809177	11.3485645464
14.4848511442	14.4848511442	38.9604432625	21.2882046292	36.2999352329	11.7011316275
14.9193758858	14.9193758858	40.8945673827	21.6526788095	37.0273830171	12.0499956973
15.3529613703	15.3529613703	41.5138520796	22.1058216801	37.9438462901	12.3999684255
15.7850124957	15.7850124957	43.0345060404	22.6423402228	39.1212342925	12.749089848
16.2169417328	16.2169417328	43.0345060404	23.2006856903	40.2708149538	13.0977343458
16.6473509506	16.6473509506	43.1893316092	23.7280667665	39.3330438235	13.445145298
17.0791224499	17.0791224499	44.6605305428	24.1150607227	40.3369877573	13.8072671327
17.5146868273	17.5146868273	46.3786280785	24.6309348884	41.0265754103	14.1760415699
17.9481002341	17.9481002341	47.9655598846	25.0900819047	41.4328337074	14.4950804515
18.382818563	18.382818563	50.0095795453	25.6540547957	42.2988960239	14.8460318316
18.8149127079	18.8149127079	52.3586651195	26.2834106826	43.4601117318	15.1951520135
19.2473008187	19.2473008187	52.8554548092	26.9168499396	44.6282631377	15.54429784
19.6783911772	19.6783911772	53.1067019462	27.5452523808	45.7708053548	15.892320919
20.1096536134	20.1096536134	54.3288237584	28.1985600427	47.0238828385	16.240428679
20.5407296322	20.5407296322	55.1683477904	28.85296112	48.2802061964	16.6009681398
20.9716264034	20.9716264034	55.6047171865	29.4796510436	49.404087104	16.9759511492
21.4032545046	21.4032545046	56.5343693109	29.9912020813	49.9789978546	17.3250655868
21.8349758145	21.8349758145	56.5343693109	30.5284606	50.6760835175	17.6743647492
22.2653850323	22.2653850323	56.5343693109	31.0820280016	51.4551656347	18.0226023179
22.695880289	22.695880289	57.7937287981	31.5310305578	51.7563258013	18.3687325173
23.1291502978	23.1291502978	60.8300184884	32.121141605	52.6928766425	18.718945667
23.5610651951	23.5610651951	61.2794672702	32.7203680618	53.6759451121	19.0684297033
23.9930374516	23.9930374516	61.5717288848	33.3264345778	54.689583642	19.4179009526
24.4239055431	24.4239055431	61.5717288848	33.9292418758	55.6926586801	19.7664645763
24.8542932513	24.8542932513	61.5717288848	34.5301418263	56.6888745326	20.1146395794
25.2850824739	25.2850824739	62.128216701	35.1280852344	57.6698883118	20.4629827268
25.7161513228	25.7161513228	63.4980753222	30.8010422381	47.0702374526	20.6867821912
26.1516870206	26.1516870206	64.8219838242	33.538348694	48.8266011793	20.6309443244
26.5860611943	26.5860611943	65.1519972356	34.1227688577	49.4797833897	20.9735875433
27.016843247	27.016843247	65.6739049725	34.7053308028	50.205525138	21.3133361035
27.4477686978	27.4477686978	67.1266436808	44.9534926225	60.6676302748	25.4948395181
27.87859377	27.87859377	68.5657607209	45.7012274251	64.2909302596	25.8948666535
28.3092395946	28.3092395946	69.4390051247	43.7889492307	64.7256156366	26.294727355
28.7442590595	28.7442590595	72.8615336297	47.1719190098	67.924223755	26.698649043
29.1825264899	29.1825264899	73.9669921864	47.9061781235	68.8723209906	27.1055865126
29.6147281833	29.6147281833	75.1439093658	48.6262952864	69.9140973744	27.5068918601
30.046607231	30.046607231	76.6606769521	49.3428993926	70.7373556496	27.9078976267
30.4801425262	30.4801425262	77.9319634602	50.0601014668	72.0176235894	28.3104412422
30.9128747923	30.9128747923	80.2017532011	50.7744682194	73.1409131803	28.7122392339
31.3458866846	31.3458866846	81.0427304175	51.488227444	74.3000307343	29.1142968625
31.7769053441	31.7769053441	81.1958672538	52.1979481422	75.4130490658	29.5145037465
32.2078881541	32.2078881541	81.8994748113	52.907065256	76.5510674867	29.9146773436
32.6388566243	32.6388566243	82.9170078901	53.6157730893	77.0929620119	30.3148376261
33.0719187059	33.0719187059	83.956259623	54.3276508919	77.8686998774	30.7169418562
33.5042924769	33.5042924769	84.4703768883	55.0381964228	78.7519019157	31.1184069802
33.9365228499	33.9365228499	84.5691688645	55.7483747622	79.6604326279	31.5197389571
34.3687890724	34.3687890724	85.443072578	56.4585079927	80.6067821576	31.9211042208
34.8013994502	34.8013994502	85.6887591888	57.169138556	81.5789951226	32.3227890375
35.2336226532	35.2336226532	87.3117391778	57.8790899216	82.6927114421	32.7241143571
35.6659964242	35.6659964242	87.3117391778	58.5892503434	83.7787976689	33.1255794811
36.0963697926	36.0963697926	87.904820877	59.2960998171	84.3565944662	33.5251872032
36.5276035492	36.5276035492	87.904820877	60.0043425801	85.0601359872	33.9255938078
36.9579338981	36.9579338981	87.904820877	60.7110884091	85.8479724566	34.3251615857
37.3882714169	37.3882714169	87.904820877	61.4178466788	86.6964264789	34.7247360209
37.8186017659	37.8186017659	87.904820877	62.124579209	87.587495941	35.1243037988
38.2489392847	38.2489392847	87.904820877	62.8313164487	88.5086326866	35.5238782341
38.6792624637	38.6792624637	87.904820877	63.5380303051	89.4509430384	35.9234393546
39.1095928127	39.1095928127	87.904820877	64.2447561028	90.4082817931	36.3230071325
39.5399303315	39.5399303315	87.904820877	64.9514938418	91.3762228986	36.7225815677
39.9703036998	39.9703036998	88.2947515184	65.6582828906	73.339650021	37.1221892898
40.4064631791	40.4064631791	88.3447590995	66.3745742928	73.6113133398	37.5271694971
40.8387078919	40.8387078919	88.3447590995	64.185757208	74.2453532432	37.9285147887
41.2690382408	41.2690382408	88.3447590995	61.4154260381	74.9195077002	38.3280825666
41.6993972694	41.6993972694	88.5051077626	59.2086429714	74.3364221668	38.727676974
42.1309608414	42.1309608414	88.5051077626	58.279935797	75.0385216865	39.1283898169
42.5612911904	42.5612911904	88.5051077626	57.8320159131	75.7574485524	39.5279575948
42.9916502189	42.9916502189	88.7280179201	57.9731144391	75.6353834534	39.9275520021
43.4229341648	43.4229341648	88.7280179201	58.1707923692	76.3612646524	40.3280052082
43.853608669	43.853608669	89.3583631288	62.1981355593	78.1301695045	40.7278925391
44.2851005421	44.2851005421	90.8395053567	71.2620886625	82.8372923423	41.1285388085
44.7172950656	44.7172950656	91.0856763624	73.4541305923	84.3985748735	41.5298374986
45.1486363707	45.1486363707	91.8680088402	74.1625093375	88.6056718837	41.9303439636
45.5799920156	45.5799920156	91.8680088402	74.8709116326	89.4546280749	42.3308637432
46.0103223645	46.0103223645	91.8680088402	75.5776301151	90.3008339546	42.7304315211
46.4406598834	46.4406598834	91.8680088402	76.2843603726	91.1465239585	43.1300059563
46.8709902323	46.8709902323	91.8680088402	76.9910788552	91.9918483575	43.5295737342
47.3013277511	47.3013277511	91.8680088402	77.6978091127	92.8369163618	43.9291481695
47.731880367	47.731880367	93.3345345221	78.4048926175	93.5637730207	44.3289223254
48.1633507304	48.1633507304	93.3345345221	79.1134833112	94.3261930433	44.7295486227
48.5936739094	48.5936739094	93.3345345221	79.8201900188	95.110134155	45.1291097432
49.0239970884	49.0239970884	93.3345345221	80.5268967265	95.9108345249	45.5286708638
49.4543202675	49.4543202675	93.3345345221	81.2336034341	96.7233595697	45.9282319843
49.884679296	49.884679296	93.3345345221	81.9403690163	97.5442964943	46.3278263916
50.315009645	50.315009645	93.3345345221	82.6470874989	98.3710483086	46.7273941695
50.7453399939	50.7453399939	93.3345345221	83.3538059815	99.2019623651	47.1269619474
51.1756990224	51.1756990224	93.5922015158	84.0605715637	90.0956049247	47.5265563547
51.6077071284	51.6077071284	94.5006878855	84.7700453758	94.7233923968	47.9276819537
52.0395718364	52.0395718364	94.9390742673	85.4792836897	95.4692788161	48.3286744055
52.470805593	52.470805593	94.9390742673	86.1874858112	96.2273586699	48.7290810101
52.9011359419	52.9011359419	94.9390742673	86.8942042938	96.993207352	49.128648788
53.3314662908	53.3314662908	94.9390742673	87.6009227764	97.7657042128	49.5282165659
53.7617894699	53.7617894699	94.9390742673	88.307629484	98.5428625414	49.9277776864
54.1921198188	54.1921198188	94.9390742673	89.0143479666	99.3233490497	50.3273454643
54.6224429978	54.6224429978	94.9390742673	89.7210546742	99.0	50.7269065849
55.0527733468	55.0527733468	94.9390742673	90.4277731568	99.0	51.1264743628
55.4830965258	55.4830965258	94.9390742673	91.1344798644	99.0	51.5260354833
55.9134197048	55.9134197048	94.9390742673	91.8411865721	99.0	51.9255966038
56.3437428839	56.3437428839	94.9390742673	92.5478932797	99.0	52.3251577244
56.774058893	56.774058893	94.9390742673	93.2545882125	99.0	52.7247121876
57.2043892419	57.2043892419	94.9390742673	93.961306695	99.0	53.1242799655
57.634712421	57.634712421	94.9390742673	94.6680134027	99.0	53.523841086
58.0650427699	58.0650427699	94.9390742673	95.3747318852	99.0	53.9234088639
58.4953659489	58.4953659489	94.9390742673	96.0814385929	99.0	54.3229699845
58.9256962979	58.9256962979	94.9390742673	96.7881570755	99.0	54.7225377623
59.3560194769	59.3560194769	94.9390742673	97.4948637831	99.0	55.1220988829
59.7863713355	59.7863713355	95.2533598627	95.7737773828	96.8436158115	55.5216866329
60.2180352862	60.2180352862	95.2533598627	96.2427316181	97.5250772673	55.9224926787
60.6483584653	60.6483584653	95.2533598627	96.7741843235	98.2094453802	56.3220537993
61.0786816443	61.0786816443	95.2533598627	97.3509113526	98.8973938188	56.7216149198
61.5090048233	61.5090048233	95.2533598627	97.9594113138	99.5878787344	57.1211760404
61.9393351723	61.9393351723	95.2533598627	98.5902571577	99.0	57.5207438183
62.3696583513	62.3696583513	95.2533598627	99.2367951625	99.0	57.9203049388
62.8000102099	62.8000102099	95.2533598627	99.8944520744	99.0	58.3198926888
63.230333389	63.230333389	95.2533598627	99.0	99.0	58.7194538093
63.660656568	63.660656568	95.2533598627	99.0	99.0	59.1190149299
64.090979747	64.090979747	95.2533598627	99.0	99.0	59.5185760504
64.521310096	64.521310096	95.2533598627	99.0	99.0	59.9181438283
64.951633275	64.951633275	95.2533598627	99.0	99.0	60.3177049488
65.381956454	65.381956454	95.2533598627	99.0	99.0	60.7172660694
65.8122796331	65.8122796331	95.2533598627	99.0	99.0	61.1168271899
66.2426028121	66.2426028121	95.2533598627	99.0	99.0	61.5163883105
66.672933161	66.672933161	95.2533598627	99.0	99.0	61.9159560884
67.10326351	67.10326351	95.2533598627	99.0	99.0	62.3155238663
67.533586689	67.533586689	95.2533598627	99.0	99.0	62.7150849868
67.963909868	67.963909868	95.2533598627	99.0	99.0	63.1146461073
68.394240217	68.394240217	95.2533598627	99.0	99.0	63.5142138852
68.824563396	68.824563396	95.2533598627	99.0	99.0	63.9137750058
69.2548937449	69.2548937449	95.2533598627	99.0	99.0	64.3133427837
69.685209754	69.685209754	95.2533598627	99.0	99.0	64.7128972469
70.1155329331	70.1155329331	95.2533598627	99.0	99.0	65.1124583674
70.5458561121	70.5458561121	95.2533598627	99.0	99.0	65.5120194879
70.9761792911	70.9761792911	95.2533598627	99.0	99.0	65.9115806085
71.4065096401	71.4065096401	95.2533598627	99.0	99.0	66.3111483864
71.8368328191	71.8368328191	95.2533598627	99.0	99.0	66.7107095069
72.2671559981	72.2671559981	95.2533598627	99.0	99.0	67.1102706275
72.6975365364	72.6975365364	95.8997556783	99.0	99.0	67.5098850068
73.1297095501	73.1297095501	96.5424047688	63.9766280657	85.0429915951	71.6772116321
73.5605776417	73.5605776417	97.0518752704	64.7713375471	86.6922724287	72.1704547828
73.9914529032	73.9914529032	97.4300527301	66.8888017009	88.2347454757	72.6352319489
74.4222708055	74.4222708055	97.4300527301	66.4594944796	88.5864506886	73.0580965764
74.8526011544	74.8526011544	97.4300527301	66.279135534	88.9849257178	73.4804826513
75.2829243334	75.2829243334	97.4300527301	66.2683084885	89.4165642826	73.9028616887
75.7132977018	75.7132977018	98.0362653748	71.7355282871	90.5138964237	74.9105719959
76.1442374924	76.1442374924	98.0362653748	72.4030087969	91.0017672808	75.336887094
76.5745678413	76.5745678413	98.0362653748	72.9957489586	91.496831262	75.7625992908
77.0048910204	77.0048910204	98.0362653748	73.5357127087	91.9974624348	76.1883043945
77.4352141994	77.4352141994	98.0362653748	74.0382377789	92.5020105838	76.6140094983
77.8655373784	77.8655373784	98.0362653748	74.5142771995	93.0093144289	77.0397146021
78.2958605575	78.2958605575	98.0362653748	74.9715925063	93.5185633148	77.4654197059
78.7261837365	78.7261837365	98.0362653748	75.4157007187	94.0291780127	77.8911248097
79.1565069155	79.1565069155	98.0362653748	75.8504892108	94.5407605273	78.3168299134
79.5868372644	79.5868372644	98.0362653748	76.2787194093	95.0530182375	78.7425421102
80.0171604435	80.0171604435	98.0362653748	76.7023141547	95.5657569728	79.168247214
80.4474907924	80.4474907924	98.0362653748	77.1226577997	96.0788292535	79.5939594107
80.8778211413	80.8778211413	98.0362653748	77.5407051059	96.5921409406	80.0196716074
81.3081514903	81.3081514903	98.0362653748	77.9571404288	97.1056128442	80.4453838042
81.7384746693	81.7384746693	98.0362653748	78.3724308629	97.6192056062	80.8710889079
82.1688050182	82.1688050182	98.0362653748	78.7869233052	98.1328796458	81.2968011047
82.5991353672	82.5991353672	98.0362653748	79.2008535425	98.6466106961	81.7225133014
83.0294585462	83.0294585462	98.0362653748	79.6143861411	99.1603826289	82.1482184052
83.4597817252	83.4597817252	98.0362653748	80.0276316755	99.6741791957	82.573923509
83.8901694334	83.8901694334	99.0050330007	85.5827091947	95.4247482846	84.1111281066
84.321109224	84.321109224	99.0050330007	86.2010614878	95.9035661833	84.5431519222
84.7514395729	84.7514395729	99.0050330007	86.7671556803	96.3849885412	84.9745647632
85.1817699219	85.1817699219	99.0050330007	87.2966975385	96.868724231	85.4059776041
85.6121002708	85.6121002708	99.0050330007	87.8004010249	97.3541023328	85.837390445
86.0424234498	86.0424234498	99.0050330007	88.2858635915	97.8406134752	86.268796098
86.4727466289	86.4727466289	99.0050330007	88.7584735891	98.3279386491	86.700201751
86.9030698079	86.9030698079	99.0050330007	89.2220232791	98.8158325497	87.131607404
87.3334001568	87.3334001568	99.0050330007	89.6791990699	99.3041339241	87.563020245
87.7637233359	87.7637233359	99.0050330007	90.1318792614	99.7927023905	87.994425898
88.1940465149	88.1940465149	99.0050330007	90.5813935337	99.0	88.425831551
88.6243696939	88.6243696939	99.0050330007	91.0286843608	99.0	88.857237204
89.0546928729	89.0546928729	99.0050330007	91.4744112675	99.0	89.288642857
89.485016052	89.485016052	99.0050330007	91.9190310246	99.0	89.72004851
89.915339231	89.915339231	99.0050330007	92.36288063	99.0	90.151454163
90.3456695799	90.3456695799	99.0050330007	92.8061883037	99.0	90.5828670039
90.775992759	90.775992759	99.0050330007	93.2491097133	99.0	91.0142726569
91.206315938	91.206315938	99.0050330007	93.6917570326	99.0	91.4456783099
91.6366319471	91.6366319471	99.0050330007	94.1342090046	99.0	91.8770767749
92.0669981456	92.0669981456	99.6037271524	94.6296956203	98.4069545862	92.1436733618
92.4979666158	92.4979666158	99.6037271524	95.0733410754	98.8617253878	92.5749543341
92.9282969647	92.9282969647	99.6037271524	95.5161193174	99.3175109016	93.0055967223
93.3586201438	93.3586201438	99.6037271524	95.9587393915	99.7744895099	93.4362319354
93.7889433228	93.7889433228	99.6037271524	96.4012562377	99.0	93.8668671486
94.2192665018	94.2192665018	99.6037271524	96.8436969328	99.0	94.2975023617
94.6495896808	94.6495896808	99.6037271524	97.286089076	99.0	94.7281375748
95.07990569	95.07990569	99.6037271524	97.728431815	99.0	95.1587656128
95.510228869	95.510228869	99.6037271524	98.170761003	99.0	95.589400826
95.940552048	95.940552048	99.6037271524	98.6130689777	99.0	96.0200360391
96.3708752271	96.3708752271	99.6037271524	99.055362745	99.0	96.4506712522
96.8011984061	96.8011984061	99.6037271524	99.4976494412	99.0	96.8813064654
97.2315215851	97.2315215851	99.6037271524	99.9399289685	99.0	97.3119416785
97.6618447642	97.6618447642	99.6037271524	99.0	99.0	97.7425768916
98.0921607733	98.0921607733	99.6037271524	99.0	99.0	98.1732049296
98.5224839523	98.5224839523	99.6037271524	99.0	99.0	98.6038401428
98.9528071314	98.9528071314	99.6037271524	99.0	99.0	99.0344753559
99.3831303104	99.3831303104	99.6037271524	99.0	99.0	99.465110569
99.8134463195	99.8134463195	99.6037271524	99.0	99.0	99.8957386071
100.0	100.0	100.0	99.0	99.0	99.0
100.0	100.0	100.0	99.0	99.0	99.0


==> charts/plots/ni-bs-r3-red14/timeline_1.dat <==
0.0	1
4.09295209088	1


==> charts/plots/ni-bs-r3-red14/timeline_10.dat <==
28.4999391866	5
47.5736965384	5


==> charts/plots/ni-bs-r3-red14/timeline_11.dat <==
0.0	6
22.584556583	6


==> charts/plots/ni-bs-r3-red14/timeline_12.dat <==
22.5966404208	6
27.3340065211	6


==> charts/plots/ni-bs-r3-red14/timeline_13.dat <==
27.3436965262	6
72.5505233069	6


==> charts/plots/ni-bs-r3-red14/timeline_14.dat <==
0.00716716355417	7
99.9999928328	7


==> charts/plots/ni-bs-r3-red14/timeline_2.dat <==
4.10224073485	1
51.996173308	1


==> charts/plots/ni-bs-r3-red14/timeline_3.dat <==
0.00710265908218	2
15.7812412538	2


==> charts/plots/ni-bs-r3-red14/timeline_4.dat <==
15.7952458914	2
30.9023939115	2


==> charts/plots/ni-bs-r3-red14/timeline_5.dat <==
0.0	3
10.3593680311	3


==> charts/plots/ni-bs-r3-red14/timeline_6.dat <==
10.3728136299	3
29.9087311892	3


==> charts/plots/ni-bs-r3-red14/timeline_7.dat <==
0.00712416057285	4
34.8918019905	4


==> charts/plots/ni-bs-r3-red14/timeline_8.dat <==
0.0	5
17.9754182058	5


==> charts/plots/ni-bs-r3-red14/timeline_9.dat <==
17.9858750974	5
28.4887727458	5


==> charts/plots/ni-you-r3-red7/progress.dat <==
TIME	OPT	HADOOP	TASK_RATIO	JOB_RATIO	FIT
0.0	0.0	0.0	0.0	0.0	0.0
3.04763805697	3.04763805697	5.36340585076	11.5064366605	17.7867168029	4.80868115891
8.73449112824	8.73449112824	32.1326905794	34.6158573147	41.8875679378	8.21976684749
14.4253926529	14.4253926529	53.9888673365	21.5832996807	50.0667487017	13.1892632754
20.1154468269	20.1154468269	68.3189829243	21.3038968854	67.2094923778	18.3835679564
25.790248688	25.790248688	69.4868786746	22.6754069935	84.0823826425	23.5655258506
31.4498923865	31.4498923865	76.1683540416	24.7130975409	78.914324168	28.7310799322
37.1118898369	37.1118898369	79.8372937079	27.1428345276	91.7842621104	33.9009102952
42.7714393852	42.7714393852	84.8630486789	29.8355860055	95.0192980769	39.0672293252
48.4304240331	48.4304240331	84.9656351016	32.7236143323	99.0	44.2341780095
54.0885613303	54.0885613303	86.7250845491	35.7614604109	99.0	49.3995550604
59.7438741251	59.7438741251	86.7250845491	38.9150713487	99.0	54.5630376926
65.394573566	65.394573566	86.7250845491	42.1581257392	99.0	59.7223081843
71.045273007	71.045273007	86.7250845491	45.4737976046	99.0	64.8815786759
76.6958782978	76.6958782978	86.7250845491	48.84617944	99.0	70.0407632055
82.3463894386	82.3463894386	86.7250845491	52.2625833328	99.0	75.199861773
87.9985952808	87.9985952808	90.5311798032	41.8415740546	81.9060360817	86.4114419454
93.6623815827	93.6623815827	92.570187156	49.2207248698	85.1277865615	93.5176378148
99.3275801358	99.3275801358	97.8657833373	80.4701155842	95.6610270293	99.5865214096
100.0	100.0	100.0	99.0	99.0	99.0
100.0	100.0	100.0	99.0	99.0	99.0


==> charts/plots/ni-you-r3-red7/timeline_1.dat <==
0.0	1
51.30240012	1


==> charts/plots/ni-you-r3-red7/timeline_2.dat <==
0.0932494868935	2
18.4904829293	2


==> charts/plots/ni-you-r3-red7/timeline_3.dat <==
0.0	3
13.2474250958	3


==> charts/plots/ni-you-r3-red7/timeline_4.dat <==
0.0933432049708	4
99.9995314096	4


==> charts/plots/ni-you-r3-red7/timeline_5.dat <==
0.0	5
18.9630094749	5


==> charts/plots/ni-you-r3-red7/timeline_6.dat <==
0.0	6
21.3769997095	6


==> charts/plots/ni-you-r3-red7/timeline_7.dat <==
0.0935306411254	7
33.4275512404	7


==> charts/plots/nj-200K-15-red14/progress.dat <==
TIME	OPT	HADOOP	TASK_RATIO	JOB_RATIO	FIT
0.0	0.0	0.0	0.0	0.0	0.0
0.0750662416857	0.0750662416857	21.4285714286	3.66594922077	3.66594922077	0.066079809466
1.39599984137	1.39599984137	71.4285714286	70.9991786356	70.9991786356	1.17142153393
2.71380020329	2.71380020329	78.5714285714	96.1109562308	96.1109562308	2.27285255174
4.02921229307	4.02921229307	85.7142857143	94.9475106216	94.9475106216	5.56737523253
5.34453673984	5.34453673984	85.7142857143	99.0	99.0	7.38233139526
6.65951061456	6.65951061456	85.7142857143	99.0	99.0	9.1968038196
7.97446257851	7.97446257851	85.7142857143	99.0	99.0	11.0112460103
9.28943645323	9.28943645323	85.7142857143	99.0	99.0	12.8257184346
10.6043884172	10.6043884172	85.7142857143	99.0	99.0	14.6401606253
11.9193403811	11.9193403811	85.7142857143	99.0	99.0	16.454602816
13.2344018989	13.2344018989	90.842536739	89.4472265109	94.9080160267	18.2691851281
14.5504274898	14.5504274898	92.8571428571	99.0	99.0	20.085247337
15.8660586871	15.8660586871	92.8571428571	99.0	99.0	21.9006382968
17.181010651	17.181010651	92.8571428571	99.0	99.0	23.7150920076
18.495962615	18.495962615	92.8571428571	99.0	99.0	25.5295457184
19.810914579	19.810914579	92.8571428571	99.0	99.0	27.3439994292
21.1258446322	21.1258446322	92.8571428571	99.0	99.0	29.1584229061
22.4407527746	22.4407527746	92.8571428571	99.0	99.0	30.9728161492
23.7556828278	23.7556828278	92.8571428571	99.0	99.0	32.7872396262
25.070612881	25.070612881	92.8571428571	99.0	99.0	34.6016631031
26.385564845	26.385564845	92.8571428571	99.0	99.0	36.4161168139
27.7004948982	27.7004948982	92.8571428571	99.0	99.0	38.2305402908
29.0154249514	29.0154249514	92.8571428571	99.0	99.0	40.0449637678
30.3303769154	30.3303769154	92.8571428571	99.0	99.0	41.8594174785
31.6453069686	31.6453069686	92.8571428571	99.0	99.0	43.6738409555
32.9602589325	32.9602589325	92.8571428571	99.0	99.0	45.4882946663
34.2751889857	34.2751889857	92.8571428571	99.0	99.0	47.3027181432
35.5901409497	35.5901409497	92.8571428571	99.0	99.0	49.117171854
36.9050710029	36.9050710029	92.8571428571	99.0	99.0	50.9315953309
38.2200010561	38.2200010561	92.8571428571	99.0	99.0	52.7460188079
39.5349530201	39.5349530201	92.8571428571	99.0	99.0	54.5604725186
40.8498830733	40.8498830733	92.8571428571	99.0	99.0	56.3748959956
42.1648350372	42.1648350372	92.8571428571	99.0	99.0	58.1893497064
43.4797650904	43.4797650904	92.8571428571	99.0	99.0	60.0037731833
44.7946951436	44.7946951436	92.8571428571	99.0	99.0	61.8181966602
46.1096471076	46.1096471076	92.8571428571	99.0	99.0	63.632650371
47.4245771608	47.4245771608	92.8571428571	99.0	99.0	65.447073848
48.7395291248	48.7395291248	92.8571428571	99.0	99.0	67.2615275588
50.0544810887	50.0544810887	92.8571428571	99.0	99.0	69.0759812695
51.3694111419	51.3694111419	92.8571428571	99.0	99.0	70.8904047465
52.6843411951	52.6843411951	92.8571428571	99.0	99.0	72.7048282234
53.9992712483	53.9992712483	92.8571428571	99.0	99.0	74.5192517004
55.3142013015	55.3142013015	92.8571428571	99.0	99.0	76.3336751773
56.6291313547	56.6291313547	92.8571428571	99.0	99.0	78.1480986542
57.944061408	57.944061408	92.8571428571	99.0	99.0	79.9625221312
59.2590133719	59.2590133719	92.8571428571	99.0	99.0	81.776975842
60.5739434251	60.5739434251	92.8571428571	99.0	99.0	83.5913993189
61.8888734783	61.8888734783	92.8571428571	99.0	99.0	85.4058227958
63.2038035315	63.2038035315	92.8571428571	99.0	99.0	87.2202462728
64.5187335847	64.5187335847	92.8571428571	99.0	99.0	89.0346697497
65.8336636379	65.8336636379	92.8571428571	99.0	99.0	90.8490932267
67.1485936911	67.1485936911	92.8571428571	99.0	99.0	92.6635167036
68.4635237444	68.4635237444	92.8571428571	99.0	99.0	94.4779401805
69.7784537976	69.7784537976	92.8571428571	99.0	99.0	96.2923636575
71.0933838508	71.0933838508	92.8571428571	99.0	99.0	98.1067871344
72.4083358147	72.4083358147	92.8571428571	99.0	99.0	99.9212408452
73.7232658679	73.7232658679	92.8571428571	99.0	99.0	99.0
75.0381959211	75.0381959211	92.8571428571	99.0	99.0	99.0
76.3531259743	76.3531259743	92.8571428571	99.0	99.0	99.0
77.6680560275	77.6680560275	92.8571428571	99.0	99.0	99.0
78.9829860808	78.9829860808	92.8571428571	99.0	99.0	99.0
80.297916134	80.297916134	92.8571428571	99.0	99.0	99.0
81.6128461872	81.6128461872	92.8571428571	99.0	99.0	99.0
82.9277762404	82.9277762404	92.8571428571	99.0	99.0	99.0
84.2427062936	84.2427062936	92.8571428571	99.0	99.0	99.0
85.5576363468	85.5576363468	92.8571428571	99.0	99.0	99.0
86.8725664	86.8725664	92.8571428571	99.0	99.0	99.0
88.1874745424	88.1874745424	92.8571428571	99.0	99.0	99.0
89.5024045956	89.5024045956	92.8571428571	99.0	99.0	99.0
90.8173127381	90.8173127381	92.8571428571	99.0	99.0	99.0
92.1322208806	92.1322208806	92.8571428571	99.0	99.0	99.0
93.4471509338	93.4471509338	92.8571428571	99.0	99.0	99.0
94.762080987	94.762080987	92.8571428571	99.0	99.0	99.0
96.0770110402	96.0770110402	92.8571428571	99.0	99.0	99.0
97.3919410934	97.3919410934	92.8571428571	99.0	99.0	99.0
98.7068711466	98.7068711466	92.8571428571	99.0	99.0	99.0
100.0	100.0	100.0	99.0	99.0	99.0
100.0	100.0	100.0	99.0	99.0	99.0


==> charts/plots/nj-200K-15-red14/timeline_1.dat <==
0.0	1
0.169530564765	1


==> charts/plots/nj-200K-15-red14/timeline_10.dat <==
0.0	6
0.21513719868	6


==> charts/plots/nj-200K-15-red14/timeline_11.dat <==
0.24136703422	6
1.21916188012	6


==> charts/plots/nj-200K-15-red14/timeline_12.dat <==
0.021675740555	7
0.173121293503	7


==> charts/plots/nj-200K-15-red14/timeline_13.dat <==
0.197358712487	7
0.725327205156	7


==> charts/plots/nj-200K-15-red14/timeline_14.dat <==
0.768197003143	7
0.915548249542	7


==> charts/plots/nj-200K-15-red14/timeline_2.dat <==
0.197490080612	1
100.0	1


==> charts/plots/nj-200K-15-red14/timeline_3.dat <==
0.0	2
1.83289186345	2


==> charts/plots/nj-200K-15-red14/timeline_4.dat <==
0.0218071086795	3
0.271384650686	3


==> charts/plots/nj-200K-15-red14/timeline_5.dat <==
0.307248148695	3
0.580537637187	3


==> charts/plots/nj-200K-15-red14/timeline_6.dat <==
0.614518192077	3
0.744879161031	3


==> charts/plots/nj-200K-15-red14/timeline_7.dat <==
0.0	4
4.01353704734	4


==> charts/plots/nj-200K-15-red14/timeline_8.dat <==
0.0218508980544	5
0.163991208845	5


==> charts/plots/nj-200K-15-red14/timeline_9.dat <==
0.197293028425	5
13.4184219273	5


==> charts/plots/nj-200M-2M-15-red7/progress.dat <==
TIME	OPT	HADOOP	TASK_RATIO	JOB_RATIO	FIT
0.0	0.0	0.0	0.0	0.0	0.0
1.71431554529	1.71431554529	6.07408118523	1.63228164597	1.63228164597	1.37205041428
4.82636139407	4.82636139407	26.2958943867	4.71711266795	4.71711266795	4.8118143399
7.94895146968	7.94895146968	46.1458406121	7.98302577279	7.98302577279	8.71710022888
11.0881848837	11.0881848837	55.1793878865	11.2698401858	11.2698401858	10.0557386532
14.2079321531	14.2079321531	62.7619114841	14.6114813685	14.6114813685	12.371160931
17.3211668117	17.3211668117	62.7619114841	17.9618373801	17.9618373801	15.0819232407
20.4237021814	20.4237021814	62.7619114841	21.303613655	21.303613655	17.7833694426
23.5261858637	23.5261858637	62.7619114841	24.6411396479	24.6411396479	20.4847706392
26.6292381072	26.6292381072	72.0045171607	27.9862480084	27.9862480084	27.8128498888
29.7374590894	29.7374590894	72.0045171607	31.3275350134	31.3275350134	31.059224541
32.839839397	32.839839397	72.0045171607	34.6537866607	34.6537866607	34.2994989133
35.9427365783	35.9427365783	81.8139188604	37.576055921	37.576055921	34.4864404855
39.0505957488	39.0505957488	81.8139188604	40.5616019448	40.5616019448	37.4683781598
42.1531828059	42.1531828059	83.5233919364	43.5685059612	43.5685059612	44.0087678542
45.2646600934	45.2646600934	84.0807022626	46.6335306619	46.6335306619	47.2573400218
48.3761890683	48.3761890683	85.7142857143	49.7041451542	49.7041451542	50.5017595849
51.4854954856	51.4854954856	85.7142857143	52.7986752812	52.7986752812	53.7476838337
54.5880308553	54.5880308553	85.7142857143	55.9062891723	55.9062891723	56.9865395262
57.690566225	57.690566225	85.7142857143	59.0290654197	59.0290654197	60.2253952186
60.7930499073	60.7930499073	85.7142857143	62.1632577774	62.1632577774	63.4641969526
63.8953785274	63.8953785274	85.7142857143	65.3059294635	65.3059294635	66.7028368113
66.9977071475	66.9977071475	85.7142857143	68.4550466855	68.4550466855	69.94147667
70.1000357677	70.1000357677	85.7142857143	71.6089738851	71.6089738851	73.1801165287
73.2024160752	73.2024160752	85.7142857143	74.766528317	74.766528317	76.4188103458
76.3048480701	76.3048480701	85.7142857143	77.9267751948	77.9267751948	79.6575581213
79.4072283776	79.4072283776	85.7142857143	81.0889356186	81.0889356186	82.8962519385
82.5096603725	82.5096603725	85.7142857143	84.2525802442	84.2525802442	86.134999714
85.6124541791	85.6124541791	97.209083738	84.2247775839	84.3458976657	89.7278506933
88.7480177887	88.7480177887	97.9210210768	87.5633579362	87.707204545	92.8346546522
91.8683853067	91.8683853067	98.2060882329	90.796032608	90.9499111166	96.7777854612
94.9841526473	94.9841526473	98.2060882329	93.8419695893	94.0190845338	99.0
98.0862228305	98.0862228305	98.2060882329	96.8825941522	97.0784615448	99.0
100.0	100.0	100.0	99.0	99.0	99.0
100.0	100.0	100.0	99.0	99.0	99.0


==> charts/plots/nj-200M-2M-15-red7/timeline_1.dat <==
0.0	1
47.7922896748	1


==> charts/plots/nj-200M-2M-15-red7/timeline_2.dat <==
0.0	2
99.9996405969	2


==> charts/plots/nj-200M-2M-15-red7/timeline_3.dat <==
0.0743450906055	3
12.6111967403	3


==> charts/plots/nj-200M-2M-15-red7/timeline_4.dat <==
0.0	4
25.4892759261	4


==> charts/plots/nj-200M-2M-15-red7/timeline_5.dat <==
0.0539618026425	5
4.36987914815	5


==> charts/plots/nj-200M-2M-15-red7/timeline_6.dat <==
0.0	6
14.7186336112	6


==> charts/plots/nj-200M-2M-15-red7/timeline_7.dat <==
0.0535510562856	7
6.43875720475	7


==> charts/slowdown/slowdown.dat <==
8 0.38 1.48
16 1.48 1.85
32 1.72 2.01



==> charts/slowdown_bar/time.dat <==
N   1a    1b    2a    2b   3a    3b   4a    4b   5a    5b   6a   6b
8   17.85 0.33  53.16 1.88 35    0.26 126.6 7.58 26.2  0.28 9.33 0.36
16  13.63 0.45  26.65 0.11 15.98 0.25 60.68 0.25 26.43 0.15 6.71 -0.0001
32  15.3  0.01  14.5  0.5  8.18  0.21 32    0.4  25.93 1.35 4.86 0.2


==> charts/space/space.dat <==
8	1.14    1.29
16	1.20    1.40
32	1.14    1.32


==> charts/tradeoff_accuracy/r3.dat <==
2000    3.09
8000    2.56
16000   3.11
64000   1.80
256000  3.39
512000  2.48
1024000 3.29
2048000 2.72


==> charts/tradeoff_accuracy/r4.dat <==
2000    0.90
8000    0.87
16000   0.85
64000   0.98
256000  0.75
512000  0.89
1024000 1.46
2048000 1.27


==> charts/tradeoff_explicit_keys/r3.dat <==
2000    1.23
8000    4.93
16000   9.87
64000   39.48
256000  100
512000  100
1024000 100
2048000 100



==> charts/tradeoff_explicit_keys/r4.dat <==
2000    0.0000655
8000    0.0001776
16000   0.0003001
64000   0.0008855
256000  0.0020414
512000  0.0024454
1024000 0.0026091
2048000 0.0026091 #0.0020073










==> charts/tradeoff_explicit_workload/r3.dat <==
2000    38.23
8000    56.12
16000   66.16
64000   87.02
256000  100
512000  100
1024000 100
2048000 100


==> charts/tradeoff_explicit_workload/r4.dat <==
2000    0.03
8000    0.05
16000   0.07
64000   0.12
256000  0.16
512000  0.18
1024000 0.19
2048000 0.19 #0.17







==> charts/tradeoff_space/r3.dat <==
2000    2.27
8000    3.21
16000   4.47
64000   11.86
256000  26.60
512000  26.56
1024000 26.53
2048000 26.58


==> charts/tradeoff_space/r4.dat <==
2000    0.13
8000    0.35
16000   0.65
64000   2.39
256000  9.34
512000  18.59
1024000 37.00
2048000 73.25


==> charts/tradeoff_time/r3.dat <==
2000    1.87
8000    1.76
16000   2.44
64000   1.37
256000  1.66
512000  1.76
1024000 2.83
2048000 2.63


==> charts/tradeoff_time/r4.dat <==
2000    3.54
8000    2.68
16000   6.74
64000   6.77
256000  7.87
512000  9.48
1024000 13.29
2048000 91.71

